An efficient, globally convergent method for optimization under uncertainty using adaptive model reduction and sparse grids

This work introduces a new method to efficiently solve optimization problems constrained by partial differential equations (PDEs) with uncertain coefficients. The method leverages two sources of inexactness that trade accuracy for speed: (1) stochastic collocation based on dimension-adaptive sparse grids (SGs), which approximates the stochastic objective function with a limited number of quadrature nodes, and (2) projection-based reduced-order models (ROMs), which generate efficient approximations to PDE solutions. These two sources of inexactness lead to inexact objective function and gradient evaluations, which are managed by a trust-region method that guarantees global convergence by adaptively refining the sparse grid and reduced-order model until a proposed error indicator drops below a tolerance specified by trust-region convergence theory. A key feature of the proposed method is that the error indicator---which accounts for errors incurred by both the sparse grid and reduced-order model---must be only an asymptotic error bound, i.e., a bound that holds up to an arbitrary constant that need not be computed. This enables the method to be applicable to a wide range of problems, including those where sharp, computable error bounds are not available; this distinguishes the proposed method from previous works. Numerical experiments performed on a model problem from optimal flow control under uncertainty verify global convergence of the method and demonstrate the method's ability to outperform previously proposed alternatives.

==> dat/ins/hdmopt_dtrmn.hist.dat <==
0.000000000000000000e+00 2.701306234504348702e-01 4.631793500369144057e-01
1.000000000000000000e+00 2.635203356925431284e-01 8.172263264147487938e-01
2.000000000000000000e+00 2.137479860555555333e-01 3.446348455901409591e-01
3.000000000000000000e+00 2.643131603509215610e-01 7.000925607344468116e-01
4.000000000000000000e+00 1.938215079333370228e-01 9.354136175026127320e-02
5.000000000000000000e+00 1.929772298558337096e-01 1.267441335104104172e-01
6.000000000000000000e+00 1.915227333235366425e-01 9.278438210964463917e-02
7.000000000000000000e+00 1.894785717188219587e-01 5.939759816544273874e-02
8.000000000000000000e+00 1.881291152798440225e-01 8.884584552391917855e-02
9.000000000000000000e+00 1.872656235816677894e-01 8.638813141063414469e-02
1.000000000000000000e+01 1.864303720301606626e-01 5.757823476068616581e-02
1.100000000000000000e+01 1.856602924336420435e-01 4.564315237614890997e-02
1.200000000000000000e+01 1.851163786129510491e-01 5.856073141672591548e-02
1.300000000000000000e+01 1.844131768876425270e-01 3.988836106864757092e-02
1.400000000000000000e+01 1.838828754753371042e-01 4.541282737676195086e-02
1.500000000000000000e+01 1.833850968778886203e-01 4.211284715835202086e-02
1.600000000000000000e+01 1.829038844393677254e-01 3.758855849621424439e-02
1.700000000000000000e+01 1.827089343318921144e-01 3.884920667685477780e-02
1.800000000000000000e+01 1.824382154794797761e-01 1.954017859867760235e-02
1.900000000000000000e+01 1.823667833197251398e-01 4.320521906501383069e-02
2.000000000000000000e+01 1.822395533427069170e-01 3.451725011982051394e-02
2.100000000000000000e+01 1.820338503410239006e-01 2.340176454572340248e-02
2.200000000000000000e+01 1.817758204500254382e-01 1.923242603394937841e-02
2.300000000000000000e+01 1.816141186209932479e-01 2.596516075436513735e-02
2.400000000000000000e+01 1.815065007050774282e-01 2.198889571210792260e-02
2.500000000000000000e+01 1.813567382115209570e-01 1.253709841628466992e-02
2.600000000000000000e+01 1.812208865036196437e-01 1.960744428112167620e-02
2.700000000000000000e+01 1.811218490854781538e-01 2.335589893170718009e-02
2.800000000000000000e+01 1.810252608557297860e-01 1.448228410449610426e-02
2.900000000000000000e+01 1.809855681014828355e-01 1.620128826596239219e-02
3.000000000000000000e+01 1.809374927821998380e-01 8.423641292375277576e-03
3.100000000000000000e+01 1.809107934857493993e-01 8.527585728397924295e-03
3.200000000000000000e+01 1.808696841160377655e-01 6.770013936866954747e-03
3.300000000000000000e+01 1.808297386268155060e-01 3.834078986347220792e-03
3.400000000000000000e+01 1.808201486629270049e-01 3.902350445817117774e-03
3.500000000000000000e+01 1.808078940808924839e-01 4.144761296266451754e-03
3.600000000000000000e+01 1.807930071444426301e-01 3.652027251919475262e-03
3.700000000000000000e+01 1.807817049832716183e-01 2.303456301341376931e-03
3.800000000000000000e+01 1.807760650256634849e-01 2.533243105283057572e-03
3.900000000000000000e+01 1.807696381278636188e-01 3.338627903828835387e-03
4.000000000000000000e+01 1.807627154767050548e-01 2.500211816388120314e-03
4.100000000000000000e+01 1.807561674392583750e-01 1.830609828614470844e-03
4.200000000000000000e+01 1.807511944665723402e-01 1.976018372339235357e-03


==> dat/ins/hdmopt_dtrmn.init.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 -7.145905677142296367e-03 3.280023185901219298e-03
1.285714285714285587e+00 7.142857142857142461e-02 -2.021997294849270030e-02 3.411858077096552051e-03
1.428571428571428603e+00 7.142857142857142461e-02 -3.019889894047135884e-02 2.298857841087793667e-03
1.571428571428571397e+00 7.142857142857142461e-02 -3.599975261203131743e-02 1.280450672887286289e-03
1.714285714285714413e+00 7.142857142857142461e-02 -3.776854575433560846e-02 8.394379084317957771e-05
1.857142857142857206e+00 7.142857142857142461e-02 -3.494200958839711879e-02 -1.172032286408041532e-03
2.000000000000000000e+00 7.142857142857142461e-02 -2.750685242509011766e-02 -2.283499795428567663e-03
1.142857142857142794e+00 1.428571428571428492e-01 -1.178222527219225345e-02 1.149165385879462320e-02
1.285714285714285587e+00 1.428571428571428492e-01 -3.003315745758538755e-02 1.038336215372601297e-02
1.428571428571428603e+00 1.428571428571428492e-01 -4.128469869734008313e-02 6.477993958931137219e-03
1.571428571428571397e+00 1.428571428571428492e-01 -4.534448839728320857e-02 2.680530330077168268e-03
1.714285714285714413e+00 1.428571428571428492e-01 -4.299025243596096835e-02 -1.360425598074445179e-03
1.857142857142857206e+00 1.428571428571428492e-01 -3.422303205026593770e-02 -5.280217514380367537e-03
2.000000000000000000e+00 1.428571428571428492e-01 -1.980291652503358632e-02 -8.613237606515073558e-03
1.142857142857142794e+00 2.142857142857142738e-01 -1.276163229364357492e-02 2.164520988431182374e-02
1.285714285714285587e+00 2.142857142857142738e-01 -2.845518565313959886e-02 1.678004784149487311e-02
1.428571428571428603e+00 2.142857142857142738e-01 -3.313194558444839538e-02 8.695671640004017100e-03
1.571428571428571397e+00 2.142857142857142738e-01 -2.945642292184364949e-02 1.275424967580556738e-03
1.714285714285714413e+00 2.142857142857142738e-01 -1.918854067230887570e-02 -6.111784162723974366e-03
1.857142857142857206e+00 2.142857142857142738e-01 -2.953336957845987404e-03 -1.280300478519180545e-02
2.000000000000000000e+00 2.142857142857142738e-01 1.765006739066746211e-02 -1.814864338106088673e-02
1.142857142857142794e+00 2.857142857142856984e-01 -9.664010005117013372e-03 3.017686661252566571e-02
1.285714285714285587e+00 2.857142857142856984e-01 -1.382841914647260813e-02 1.837070672625580256e-02
1.428571428571428603e+00 2.857142857142856984e-01 -5.536121849746941832e-03 5.906903487751003455e-03
1.571428571428571397e+00 2.857142857142856984e-01 9.661565893282590689e-03 -4.849080572309248140e-03
1.714285714285714413e+00 2.857142857142856984e-01 2.935744932953195108e-02 -1.503627583815502107e-02
1.857142857142857206e+00 2.857142857142856984e-01 5.277641819738433659e-02 -2.355055441915827191e-02
2.000000000000000000e+00 2.857142857142856984e-01 7.776273953315625265e-02 -2.990089595070968831e-02
1.142857142857142794e+00 3.571428571428570953e-01 -2.885968678546570751e-04 3.260163390342906559e-02
1.285714285714285587e+00 3.571428571428570953e-01 1.852598579377090146e-02 1.099241211674968459e-02
1.428571428571428603e+00 3.571428571428570953e-01 4.357612720901918313e-02 -3.312419056721973079e-03
1.571428571428571397e+00 3.571428571428570953e-01 7.096118441206358818e-02 -1.630308415356486115e-02
1.714285714285714413e+00 3.571428571428570953e-01 9.914617748330058211e-02 -2.794533115065793785e-02
1.857142857142857206e+00 3.571428571428570953e-01 1.270769293665553745e-01 -3.643232540641275219e-02
2.000000000000000000e+00 3.571428571428570953e-01 1.530270018031762158e-01 -4.251594271459845087e-02
1.142857142857142794e+00 4.285714285714285476e-01 2.958844178367851102e-02 2.041388516452289151e-02
1.285714285714285587e+00 4.285714285714285476e-01 8.046572769980797624e-02 -7.209363301096503515e-03
1.428571428571428603e+00 4.285714285714285476e-01 1.199597618852828590e-01 -1.868878471091203058e-02
1.571428571428571397e+00 4.285714285714285476e-01 1.543666723588923151e-01 -3.212374814587842103e-02
1.714285714285714413e+00 4.285714285714285476e-01 1.860644238969169639e-01 -4.270286499723018048e-02
1.857142857142857206e+00 4.285714285714285476e-01 2.126338176259731094e-01 -4.936379191282883050e-02
2.000000000000000000e+00 4.285714285714285476e-01 2.339386986667488788e-01 -5.369907912361997909e-02
1.142857142857142794e+00 5.000000000000000000e-01 1.393886998329171845e-01 -2.181320004496433568e-02
1.285714285714285587e+00 5.000000000000000000e-01 1.834022531560255131e-01 -2.801610860618691801e-02
1.428571428571428603e+00 5.000000000000000000e-01 2.253471334546790494e-01 -3.906936403752044040e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.558177703559295635e-01 -4.811514633429202908e-02
1.714285714285714413e+00 5.000000000000000000e-01 2.800041159182619643e-01 -5.558401115772029083e-02
1.857142857142857206e+00 5.000000000000000000e-01 2.975504027949260610e-01 -5.919376471497023867e-02
2.000000000000000000e+00 5.000000000000000000e-01 3.075510913759020859e-01 -6.058365065530581239e-02


==> dat/ins/hdmopt_dtrmn.opt.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 1.128852120941317531e-02 -1.816799689771864471e-02
1.285714285714285587e+00 7.142857142857142461e-02 3.824093806966444992e-02 -1.837181234880061595e-03
1.428571428571428603e+00 7.142857142857142461e-02 4.259094546553901517e-02 5.003389785535007281e-04
1.571428571428571397e+00 7.142857142857142461e-02 3.668471847431446081e-02 1.451596243731593594e-03
1.714285714285714413e+00 7.142857142857142461e-02 3.508858619563796910e-02 3.450150340770617995e-05
1.857142857142857206e+00 7.142857142857142461e-02 3.453185903409378837e-02 4.035653095954151574e-04
2.000000000000000000e+00 7.142857142857142461e-02 3.444012923910341056e-02 -2.164919548214723195e-04
1.142857142857142794e+00 1.428571428571428492e-01 3.834699465747287012e-02 -3.536707534308979745e-02
1.285714285714285587e+00 1.428571428571428492e-01 6.398594144798369632e-02 -1.329559231688750426e-02
1.428571428571428603e+00 1.428571428571428492e-01 7.353716459064034427e-02 3.429963517817213436e-03
1.571428571428571397e+00 1.428571428571428492e-01 6.496045725239499302e-02 3.870585063740237218e-03
1.714285714285714413e+00 1.428571428571428492e-01 6.649549610636140695e-02 -7.407840770063239258e-04
1.857142857142857206e+00 1.428571428571428492e-01 6.722168134304577769e-02 1.006606414241234581e-03
2.000000000000000000e+00 1.428571428571428492e-01 6.781947926049640418e-02 -1.359658774292301850e-03
1.142857142857142794e+00 2.142857142857142738e-01 7.663054528883862793e-02 -4.886839865882652845e-02
1.285714285714285587e+00 2.142857142857142738e-01 8.692274951329891086e-02 -2.288791717120834332e-02
1.428571428571428603e+00 2.142857142857142738e-01 9.778624109213525373e-02 5.468911218505054239e-03
1.571428571428571397e+00 2.142857142857142738e-01 8.422807179813297795e-02 4.993303413895635798e-03
1.714285714285714413e+00 2.142857142857142738e-01 9.528714915413652453e-02 -3.065099393294117274e-03
1.857142857142857206e+00 2.142857142857142738e-01 9.900170222617803162e-02 6.881525484626298391e-04
2.000000000000000000e+00 2.142857142857142738e-01 1.007127150612686928e-01 -4.055025395902573174e-03
1.142857142857142794e+00 2.857142857142856984e-01 1.188806954380980940e-01 -4.432747244034839634e-02
1.285714285714285587e+00 2.857142857142856984e-01 1.075329077032160380e-01 -2.365853891207537682e-02
1.428571428571428603e+00 2.857142857142856984e-01 1.195031486084373457e-01 5.366202676340187452e-03
1.571428571428571397e+00 2.857142857142856984e-01 1.002172029985686774e-01 2.096316777554625265e-03
1.714285714285714413e+00 2.857142857142856984e-01 1.250223036448828151e-01 -6.417503446898939479e-03
1.857142857142857206e+00 2.857142857142856984e-01 1.330656334807333030e-01 -2.531986734426818798e-03
2.000000000000000000e+00 2.857142857142856984e-01 1.365463943884620279e-01 -8.671417038242850567e-03
1.142857142857142794e+00 3.571428571428570953e-01 1.384215095746851309e-01 -3.023868285417385254e-02
1.285714285714285587e+00 3.571428571428570953e-01 1.250185328659714490e-01 -8.365991052867113170e-03
1.428571428571428603e+00 3.571428571428570953e-01 1.411801311730040975e-01 -2.936298866410625048e-03
1.571428571428571397e+00 3.571428571428570953e-01 1.272660837312485360e-01 -6.657571729719581784e-03
1.714285714285714413e+00 3.571428571428570953e-01 1.609736966478393094e-01 -8.787820119503160846e-03
1.857142857142857206e+00 3.571428571428570953e-01 1.746399740726966854e-01 -1.112477509751693024e-02
2.000000000000000000e+00 3.571428571428570953e-01 1.818725527367404393e-01 -1.454206011049685894e-02
1.142857142857142794e+00 4.285714285714285476e-01 1.433354955986436696e-01 -3.140651029821378559e-02
1.285714285714285587e+00 4.285714285714285476e-01 1.447995332988687711e-01 7.104706274043854144e-03
1.428571428571428603e+00 4.285714285714285476e-01 1.719561937918366035e-01 -1.941733087373976457e-02
1.571428571428571397e+00 4.285714285714285476e-01 1.828452135529855804e-01 -1.846413125285116530e-02
1.714285714285714413e+00 4.285714285714285476e-01 2.099885815927192145e-01 -1.308468275292998251e-02
1.857142857142857206e+00 4.285714285714285476e-01 2.291130265958671863e-01 -2.271619756913620392e-02
2.000000000000000000e+00 4.285714285714285476e-01 2.417231722720144527e-01 -2.092014447499909724e-02
1.142857142857142794e+00 5.000000000000000000e-01 1.854180404013264782e-01 -1.273276734324425841e-02
1.285714285714285587e+00 5.000000000000000000e-01 2.038815577872843121e-01 -1.887380075673752294e-02
1.428571428571428603e+00 5.000000000000000000e-01 2.346185871259716116e-01 -2.651414663502330016e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.621884800096681012e-01 -2.868238880658167261e-02
1.714285714285714413e+00 5.000000000000000000e-01 2.792606520797734637e-01 -2.592282796143438942e-02
1.857142857142857206e+00 5.000000000000000000e-01 2.964068397576469782e-01 -2.879289388358820950e-02
2.000000000000000000e+00 5.000000000000000000e-01 3.093790634957335750e-01 -2.801791770599032158e-02
1.000000000000000000e+00 4.545454545454545581e-02 -3.396172707496052795e-02 1.835207112537750457e-02
1.000000000000000000e+00 9.090909090909091161e-02 -6.839345932142940065e-02 -2.223666192778291431e-02
1.000000000000000000e+00 1.363636363636363535e-01 -7.347956395984586719e-02 -8.474476286394246050e-02
1.000000000000000000e+00 1.818181818181818232e-01 -3.912591113882131488e-02 -1.535569879744996258e-01
1.000000000000000000e+00 2.272727272727272929e-01 2.966518134563081791e-02 -2.062526624034815570e-01
1.000000000000000000e+00 2.727272727272727071e-01 1.328487572446348797e-01 -2.299638343259984286e-01
1.000000000000000000e+00 3.181818181818181768e-01 2.553499058499515417e-01 -1.878455272858685354e-01
1.000000000000000000e+00 3.636363636363636465e-01 3.499158946786731783e-01 -7.884346292519983646e-02
1.000000000000000000e+00 4.090909090909091161e-01 3.008542678925279490e-01 8.805239745361437276e-02
1.000000000000000000e+00 4.545454545454545858e-01 1.224252769961622911e-01 1.561515803783205258e-01


==> dat/ins/hdmopt_dtrmn.param.dat <==
-1.420826170546718448e-02
1.952170618830983626e-02
-3.934487230946145941e-02
1.599702620709195569e-02
-5.957912794604809659e-02
-6.603718771054857724e-03
-7.201173933507845626e-02
-3.160650753724600359e-02
-7.570836489698028193e-02
-6.745202570259221930e-02
-6.758000747643504169e-02
-1.063204863036717601e-01
-4.665498398948311060e-02
-1.443383139040813889e-01
-1.523033955678445781e-02
-1.757309630143515933e-01
2.542115442549400250e-02
-2.039220541088886396e-01
7.713278566302250727e-02
-2.274300788043931987e-01
1.387232984638088751e-01
-2.297694526148073846e-01
2.069785806068726863e-01
-2.222581666314936699e-01
2.722229692285799696e-01
-1.760963565423999677e-01
3.281820115417619643e-01
-1.384087192016760226e-01
3.550688785275072368e-01
-2.983277179884090760e-02
3.249379696127828732e-01
7.598427687955851273e-02
2.490228374725423910e-01
1.154499349269794695e-01
1.426692834737519899e-01
1.746474761619565552e-01
4.933057509744910585e-02
7.940170928001644146e-02


==> dat/ins/hdmopt_stoch_aniso_kouri14.dat <==
0.000000000000000000e+00 1.073995682020576936e+00 8.383754433019483532e-01 1.075545270888904836e+00 8.394673469644851060e-01 1.872285800445339987e+00 1.256070185309608789e+00 1.871119977781608767e+00 1.255828572984183600e+00 0.000000000000000000e+00 3.125000000000000000e-02 2.500000000000000000e-01 2.356202387186285829e-01 2.360779239244197303e-01 9.945578274300718169e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.347931471224726507e-01 9.980612960408035139e-01
1.000000000000000000e+00 8.383754433019483532e-01 7.474025947430484873e-01 8.394673469644851060e-01 7.481781379307645974e-01 1.256070185309608789e+00 2.810579523090647180e-01 1.255828572984183600e+00 2.808174652801386784e-01 0.000000000000000000e+00 1.249999999999999722e-01 5.000000000000000000e-01 9.097284855889986588e-02 9.128920903372050866e-02 9.999999999999996669e-01 3.500000000000000000e+01 3.500000000000000000e+01 nan nan nan nan 9.128920903372048090e-02 9.965345249655543913e-01
2.000000000000000000e+00 7.474025947430484873e-01 7.360248850272116394e-01 7.481781379307645974e-01 7.367752587642633078e-01 2.810579523090647180e-01 4.331612038113189650e-02 2.808174652801386784e-01 4.399376966816215262e-02 0.000000000000000000e+00 7.577998430573432143e-02 1.000000000000000000e+00 1.137770971583684787e-02 1.140287916650128963e-02 9.999999999999852340e-01 1.120000000000000000e+02 1.120000000000000000e+02 nan nan nan nan 1.140287916650112136e-02 9.977927109200295241e-01
3.000000000000000000e+00 7.360248850272116394e-01 7.354308417407789955e-01 7.361130769738513102e-01 7.355202460267310505e-01 4.331612038113189650e-02 9.320742480816296416e-03 4.342535659090547562e-02 9.341035885505440811e-03 0.000000000000000000e+00 3.445024228659546248e-03 2.000000000000000000e+00 5.940432864326439244e-04 5.928309471202597436e-04 9.989854861652056606e-01 2.310000000000000000e+02 2.310000000000000000e+02 nan nan nan nan 5.922295119227120094e-04 1.002045000043053191e+00
4.000000000000000000e+00 7.354308417407789955e-01 7.353702068017271554e-01 7.354306317857164377e-01 7.353699566213480754e-01 9.320742480816296416e-03 6.243927473910852212e-03 9.321119622533307128e-03 6.248850805387609272e-03 0.000000000000000000e+00 7.891813705895755387e-04 4.000000000000000000e+00 6.063493905184014210e-05 6.067516436836228877e-05 9.993706662771459914e-01 5.300000000000000000e+02 5.300000000000000000e+02 nan nan nan nan 6.063697944128556964e-05 9.993370381944425285e-01
5.000000000000000000e+00 7.353702068017271554e-01 7.353562564405684565e-01 7.353699566213480754e-01 7.353560664093852228e-01 6.243927473910852212e-03 1.692533018434410220e-03 6.248850805387609272e-03 1.693949290694391667e-03 0.000000000000000000e+00 1.012639729984044315e-04 8.000000000000000000e+00 1.395036115869885407e-05 1.389021196285256110e-05 1.002606778357894690e+00 8.910000000000000000e+02 8.910000000000000000e+02 nan nan nan nan 1.392642066678389636e-05 1.004330329587997284e+00
6.000000000000000000e+00 7.353562564405684565e-01 7.353530496431939234e-01 7.353595918281571331e-01 7.353563496014462464e-01 1.692533018434410220e-03 1.413870875006249979e-03 1.693030849455393711e-03 1.414948599148904609e-03 0.000000000000000000e+00 4.315236366795540573e-05 1.600000000000000000e+01 3.206797374533110201e-06 3.242226710886697560e-06 9.990357104549800749e-01 1.264000000000000000e+03 1.248000000000000000e+03 nan nan nan nan 3.239100265566805274e-06 9.890725296184182946e-01
7.000000000000000000e+00 7.353530496431939234e-01 7.353522152242546461e-01 7.353563496014462464e-01 7.353555518712772132e-01 1.413870875006249979e-03 3.989182067285816863e-04 1.414948599148904609e-03 3.994198471831195878e-04 0.000000000000000000e+00 6.024218793031387385e-06 3.200000000000000000e+01 8.344189392772705105e-07 7.977301690331728423e-07 1.022128254780500400e+00 1.901000000000000000e+03 1.893000000000000000e+03 nan nan nan nan 8.153825454596305243e-07 1.045991453837785023e+00
8.000000000000000000e+00 7.353522152242546461e-01 7.353520145243372941e-01 7.353555518712772132e-01 7.353553513346879900e-01 3.989182067285816863e-04 3.492886890960594641e-04 3.994198471831195878e-04 3.502704872744000480e-04 0.000000000000000000e+00 2.738090264659713233e-06 6.400000000000000000e+01 2.006999173520540580e-07 2.005365892232546798e-07 9.999999997289668041e-01 2.562000000000000000e+03 2.522000000000000000e+03 nan nan nan nan 2.005365891689026138e-07 1.000814455503766132e+00
9.000000000000000000e+00 7.353520145243372941e-01 7.353519637550713917e-01 7.353553513346879900e-01 7.353553006858052354e-01 3.492886890960594641e-04 9.837977153760515416e-05 3.502704872744000480e-04 9.871107953946764739e-05 0.000000000000000000e+00 3.822225138252651545e-07 1.280000000000000000e+02 5.076926590241725989e-08 5.064888275452261723e-08 9.999999966617981739e-01 3.191000000000000000e+03 3.151000000000000000e+03 nan nan nan nan 5.064888258544642357e-08 1.002376817440931545e+00
1.000000000000000000e+01 7.353519637550713917e-01 nan 7.353553006858052354e-01 nan 9.837977153760515416e-05 nan 9.871107953946764739e-05 nan 3.822225138252651545e-07 nan nan nan nan nan 3.820000000000000000e+03 3.780000000000000000e+03 nan nan nan nan nan nan


==> dat/ins/hdmopt_stoch_aniso_kouri14.glob.dat <==
nan 8.910000000000000000e+02 0.000000000000000000e+00 8.910000000000000000e+02


==> dat/ins/hdmopt_stoch_aniso_kouri14.mu.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.686097126628282539e-02 -2.987721818131843995e-04 3.364096435941789365e-02 5.618305210748034562e-04 5.933089093362667321e-02 1.438608861977602651e-03 3.429364669144942951e-02 8.451026296199110315e-04 6.097147086641023506e-02 1.746556093646316199e-03 3.521431230741176033e-02 9.167963599527228970e-04 6.297744882844875935e-02 1.797747134102835754e-03 3.651836237373814326e-02 8.244222722748255176e-04 6.570835376087233448e-02 1.270941918166564521e-03 3.827398888522253600e-02 2.554073010557957198e-04 6.894067701543847571e-02 -6.147470930198538786e-04 4.015908793391087528e-02 -1.010439144217532143e-03 7.248881056839190373e-02 -4.264549373607019744e-03 4.212581108452981282e-02 -4.190076608207966673e-03 7.310542921762090696e-02 -1.358929430810705725e-02 4.096753348178649307e-02 -7.697753333576795413e-03 7.492735025750879574e-02 -2.340022944185043627e-02 4.204769976200287140e-02 -2.448736899609037579e-02 4.205787332560187441e-02 -7.993533375313874312e-02
2.000000000000000000e+00 -3.695906895768522049e-02 4.976561868968768648e-02 -6.651033849938599307e-02 -4.066322075571252720e-02 -5.168855585984941103e-02 -6.159192763484996197e-02 -1.728952113532025714e-02 -7.292640618416097731e-02 1.129607654084677226e-02 -1.077693321290983941e-01 4.024782349211332433e-02 -6.667752263265885881e-02 6.639621385850846824e-02 -8.746896229265115064e-02 8.188232947441272114e-02 -5.992570707328952195e-02 1.053446027729178919e-01 -8.236913738822820852e-02 1.260928003623756899e-01 -5.787062749247275789e-02 1.417612540942476129e-01 -7.922773930788537533e-02 1.607467338179371374e-01 -5.690672121653074511e-02 1.780034466025877393e-01 -7.275740346324779950e-02 1.925714550983518014e-01 -5.376718494574219548e-02 2.113332786752291081e-01 -3.647016403434354126e-02 2.057014321606957241e-01 -9.506497212850927025e-03 1.664173986141382067e-01 4.849707787605922471e-02 1.043992862245554654e-01 5.783264483257673227e-02 4.716072840998469795e-02 1.520909928800973088e-02
3.000000000000000000e+00 -1.590067713442483432e-02 2.042471881242709925e-02 -4.402108365559297132e-02 2.062771478669350733e-02 -6.495626388976279142e-02 -1.359634289882026559e-02 -7.634673002750037851e-02 -3.252315981638820991e-02 -7.466311145152605688e-02 -8.786382821970938062e-02 -5.202788735862562408e-02 -1.336667269756211252e-01 -1.713183760997777361e-02 -1.544664271076824635e-01 2.600827125278522972e-02 -1.841307297613070659e-01 7.648690989293126241e-02 -1.857471264281160273e-01 1.238251437401007293e-01 -1.724811059322849671e-01 1.673495815668504805e-01 -1.656057064383072153e-01 2.110179659078928460e-01 -1.455721510317069534e-01 2.496236637532839864e-01 -1.091991233385607024e-01 2.822167866837990702e-01 -8.038345174149791328e-02 2.944153521282596442e-01 -5.593644954871287989e-03 2.674824561246418320e-01 6.277438985632866064e-02 2.060686210129099305e-01 9.734798699780800035e-02 1.180238680644622173e-01 1.393399293892126911e-01 4.221566166339753984e-02 5.412761363615169186e-02
4.000000000000000000e+00 -1.627203853713684450e-02 1.959136897371775363e-02 -4.031408197197863114e-02 9.267672560190705691e-03 -5.650019834125331875e-02 -1.369806201837950148e-02 -6.365857467865743136e-02 -3.977179106032919381e-02 -6.191840284823627027e-02 -7.339610157737708196e-02 -4.910266196428981350e-02 -1.071614330744170146e-01 -2.492816360325441835e-02 -1.399940096912201115e-01 8.757103579731372739e-03 -1.636508734888217909e-01 4.988896772666555346e-02 -1.842739987361421972e-01 9.885207136508585013e-02 -1.973598735153201389e-01 1.528624065100251672e-01 -1.879858507871483564e-01 2.074555860151089115e-01 -1.730664457170612847e-01 2.563314743519431449e-01 -1.292958278804184347e-01 2.934838514805178100e-01 -8.995945109166916809e-02 3.057584461651052243e-01 -8.582734423341849272e-03 2.747079469770520865e-01 7.161418691246454471e-02 2.078612687125889480e-01 1.003071126510293037e-01 1.189394668458640669e-01 1.361715841796871385e-01 4.335657746773863980e-02 5.387486111332709382e-02
5.000000000000000000e+00 -1.532944867616151639e-02 1.968992043806739450e-02 -3.968825119356288178e-02 1.063880423973609032e-02 -5.794019444665653856e-02 -9.524542339463114293e-03 -6.820434554066705235e-02 -3.642618738773883980e-02 -6.740675711265983749e-02 -7.328493617866722876e-02 -5.423268620453495364e-02 -1.096074199447892028e-01 -3.025049744854921979e-02 -1.410343183664244104e-01 4.280716341546489390e-03 -1.719743755634901006e-01 4.742413100576674950e-02 -1.876360961454419662e-01 9.588222109006494520e-02 -1.972365518266115669e-01 1.478671312281449601e-01 -1.918116045045880347e-01 2.015993821874253744e-01 -1.779815156162331546e-01 2.516541054886718420e-01 -1.395108181955288795e-01 2.945691401671108323e-01 -1.075639280229372940e-01 3.134225225741648080e-01 -1.830816108364058392e-02 2.861830012298596237e-01 6.401170659433087773e-02 2.209773676065862336e-01 9.888723595289440615e-02 1.284147962503105755e-01 1.470229029909907725e-01 4.638884637219544554e-02 6.076929501340676970e-02


==> dat/ins/hdmopt_stoch_aniso_kouri14.mu_cand.dat <==
0.000000000000000000e+00 5.686097126628282539e-02 -2.987721818131843995e-04 3.364096435941789365e-02 5.618305210748034562e-04 5.933089093362667321e-02 1.438608861977602651e-03 3.429364669144942951e-02 8.451026296199110315e-04 6.097147086641023506e-02 1.746556093646316199e-03 3.521431230741176033e-02 9.167963599527228970e-04 6.297744882844875935e-02 1.797747134102835754e-03 3.651836237373814326e-02 8.244222722748255176e-04 6.570835376087233448e-02 1.270941918166564521e-03 3.827398888522253600e-02 2.554073010557957198e-04 6.894067701543847571e-02 -6.147470930198538786e-04 4.015908793391087528e-02 -1.010439144217532143e-03 7.248881056839190373e-02 -4.264549373607019744e-03 4.212581108452981282e-02 -4.190076608207966673e-03 7.310542921762090696e-02 -1.358929430810705725e-02 4.096753348178649307e-02 -7.697753333576795413e-03 7.492735025750879574e-02 -2.340022944185043627e-02 4.204769976200287140e-02 -2.448736899609037579e-02 4.205787332560187441e-02 -7.993533375313874312e-02
1.000000000000000000e+00 -3.695906895768522049e-02 4.976561868968768648e-02 -6.651033849938599307e-02 -4.066322075571252720e-02 -5.168855585984941103e-02 -6.159192763484996197e-02 -1.728952113532025714e-02 -7.292640618416097731e-02 1.129607654084677226e-02 -1.077693321290983941e-01 4.024782349211332433e-02 -6.667752263265885881e-02 6.639621385850846824e-02 -8.746896229265115064e-02 8.188232947441272114e-02 -5.992570707328952195e-02 1.053446027729178919e-01 -8.236913738822820852e-02 1.260928003623756899e-01 -5.787062749247275789e-02 1.417612540942476129e-01 -7.922773930788537533e-02 1.607467338179371374e-01 -5.690672121653074511e-02 1.780034466025877393e-01 -7.275740346324779950e-02 1.925714550983518014e-01 -5.376718494574219548e-02 2.113332786752291081e-01 -3.647016403434354126e-02 2.057014321606957241e-01 -9.506497212850927025e-03 1.664173986141382067e-01 4.849707787605922471e-02 1.043992862245554654e-01 5.783264483257673227e-02 4.716072840998469795e-02 1.520909928800973088e-02
2.000000000000000000e+00 -1.590067713442483432e-02 2.042471881242709925e-02 -4.402108365559297132e-02 2.062771478669350733e-02 -6.495626388976279142e-02 -1.359634289882026559e-02 -7.634673002750037851e-02 -3.252315981638820991e-02 -7.466311145152605688e-02 -8.786382821970938062e-02 -5.202788735862562408e-02 -1.336667269756211252e-01 -1.713183760997777361e-02 -1.544664271076824635e-01 2.600827125278522972e-02 -1.841307297613070659e-01 7.648690989293126241e-02 -1.857471264281160273e-01 1.238251437401007293e-01 -1.724811059322849671e-01 1.673495815668504805e-01 -1.656057064383072153e-01 2.110179659078928460e-01 -1.455721510317069534e-01 2.496236637532839864e-01 -1.091991233385607024e-01 2.822167866837990702e-01 -8.038345174149791328e-02 2.944153521282596442e-01 -5.593644954871287989e-03 2.674824561246418320e-01 6.277438985632866064e-02 2.060686210129099305e-01 9.734798699780800035e-02 1.180238680644622173e-01 1.393399293892126911e-01 4.221566166339753984e-02 5.412761363615169186e-02
3.000000000000000000e+00 -1.627203853713684450e-02 1.959136897371775363e-02 -4.031408197197863114e-02 9.267672560190705691e-03 -5.650019834125331875e-02 -1.369806201837950148e-02 -6.365857467865743136e-02 -3.977179106032919381e-02 -6.191840284823627027e-02 -7.339610157737708196e-02 -4.910266196428981350e-02 -1.071614330744170146e-01 -2.492816360325441835e-02 -1.399940096912201115e-01 8.757103579731372739e-03 -1.636508734888217909e-01 4.988896772666555346e-02 -1.842739987361421972e-01 9.885207136508585013e-02 -1.973598735153201389e-01 1.528624065100251672e-01 -1.879858507871483564e-01 2.074555860151089115e-01 -1.730664457170612847e-01 2.563314743519431449e-01 -1.292958278804184347e-01 2.934838514805178100e-01 -8.995945109166916809e-02 3.057584461651052243e-01 -8.582734423341849272e-03 2.747079469770520865e-01 7.161418691246454471e-02 2.078612687125889480e-01 1.003071126510293037e-01 1.189394668458640669e-01 1.361715841796871385e-01 4.335657746773863980e-02 5.387486111332709382e-02
4.000000000000000000e+00 -1.532944867616151639e-02 1.968992043806739450e-02 -3.968825119356288178e-02 1.063880423973609032e-02 -5.794019444665653856e-02 -9.524542339463114293e-03 -6.820434554066705235e-02 -3.642618738773883980e-02 -6.740675711265983749e-02 -7.328493617866722876e-02 -5.423268620453495364e-02 -1.096074199447892028e-01 -3.025049744854921979e-02 -1.410343183664244104e-01 4.280716341546489390e-03 -1.719743755634901006e-01 4.742413100576674950e-02 -1.876360961454419662e-01 9.588222109006494520e-02 -1.972365518266115669e-01 1.478671312281449601e-01 -1.918116045045880347e-01 2.015993821874253744e-01 -1.779815156162331546e-01 2.516541054886718420e-01 -1.395108181955288795e-01 2.945691401671108323e-01 -1.075639280229372940e-01 3.134225225741648080e-01 -1.830816108364058392e-02 2.861830012298596237e-01 6.401170659433087773e-02 2.209773676065862336e-01 9.888723595289440615e-02 1.284147962503105755e-01 1.470229029909907725e-01 4.638884637219544554e-02 6.076929501340676970e-02
5.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan


==> dat/ins/hdmopt_stochiso.hist.dat <==
0.000000000000000000e+00 1.073995682020576936e+00 1.872285800445339099e+00
1.000000000000000000e+00 1.021711953697483689e+08 1.637501830452325288e+06
2.000000000000000000e+00 1.073995636570333145e+00 1.872285621748030815e+00
3.000000000000000000e+00 1.073995618339678160e+00 1.872285550070326376e+00
4.000000000000000000e+00 2.863700100072127608e+00 8.088534812229735138e+00
5.000000000000000000e+00 8.553697041078720531e-01 1.375157437386111514e+00
6.000000000000000000e+00 1.064315378374677712e+00 2.861992901967356673e+00
7.000000000000000000e+00 7.799594433457790466e-01 3.608873145504430946e-01
8.000000000000000000e+00 1.140245728166589201e+00 2.799534750666324179e+00
9.000000000000000000e+00 7.710991932640038904e-01 2.068612019975579752e-01
1.000000000000000000e+01 7.720494975171503516e-01 5.462453801137401310e-01
1.100000000000000000e+01 7.668529551060786487e-01 2.355763137987348932e-01
1.200000000000000000e+01 7.611112521078424731e-01 1.818971995274419606e-01
1.300000000000000000e+01 7.568404301950747426e-01 2.613495853182036810e-01
1.400000000000000000e+01 7.561121020775154467e-01 3.374452253826832338e-01
1.500000000000000000e+01 7.547813624048524961e-01 2.978158187203849283e-01
1.600000000000000000e+01 7.525911290496420936e-01 2.703730496502839142e-01
1.700000000000000000e+01 7.491311732463290518e-01 2.008480942045997863e-01
1.800000000000000000e+01 7.462274558492156817e-01 2.235807712573490980e-01
1.900000000000000000e+01 7.461517416019256554e-01 3.074766609634698722e-01
2.000000000000000000e+01 7.447392732652823311e-01 1.818892788970536134e-01
2.100000000000000000e+01 7.430505066296541061e-01 1.611495350617656031e-01
2.200000000000000000e+01 7.415325807052970397e-01 1.603062295312450980e-01
2.300000000000000000e+01 7.416257049846527449e-01 2.011467588128982575e-01
2.400000000000000000e+01 7.407827368212860364e-01 1.302391433152598199e-01
2.500000000000000000e+01 7.409128515924238156e-01 2.102490157257707881e-01
2.600000000000000000e+01 7.404338862977708491e-01 1.328035747170239478e-01
2.700000000000000000e+01 7.398127595781847088e-01 1.097222724358538626e-01
2.800000000000000000e+01 7.388995986778910119e-01 9.589626141433466033e-02
2.900000000000000000e+01 7.386676542829595515e-01 1.642381453448564232e-01
3.000000000000000000e+01 7.382346016078468187e-01 1.444960303358905351e-01
3.100000000000000000e+01 7.377231671493966747e-01 1.332119288264069501e-01
3.200000000000000000e+01 7.369026572540454678e-01 7.593674610660315627e-02
3.300000000000000000e+01 7.380999456983339257e-01 2.198191501057399078e-01
3.400000000000000000e+01 7.366607636203628129e-01 6.931691244190142653e-02
3.500000000000000000e+01 7.362747228592949611e-01 4.403561443946880927e-02
3.600000000000000000e+01 7.365816311753834444e-01 1.363404826037750428e-01
3.700000000000000000e+01 7.361339557031075786e-01 4.808593296008864537e-02
3.800000000000000000e+01 7.359039659038419945e-01 3.587388811230910607e-02
3.900000000000000000e+01 7.361027707697639366e-01 1.078987867672695639e-01
4.000000000000000000e+01 7.358226505223079972e-01 4.541454851158665401e-02
4.100000000000000000e+01 7.356891922220715196e-01 3.458375175572612342e-02
4.200000000000000000e+01 7.356922735709325867e-01 6.525535011415314890e-02
4.300000000000000000e+01 7.356224681583178882e-01 3.873386800374668815e-02
4.400000000000000000e+01 7.355336030888043330e-01 2.071724827601854890e-02
4.500000000000000000e+01 7.354880488496221558e-01 1.128421503533238654e-02
4.600000000000000000e+01 7.354529157556299879e-01 9.833510722151633798e-03
4.700000000000000000e+01 7.354320521761050777e-01 1.057071347923090217e-02
4.800000000000000000e+01 7.354108273304994503e-01 8.763054859074262404e-03
4.900000000000000000e+01 7.353942809532610925e-01 5.902282565677075508e-03
5.000000000000000000e+01 7.353802274034144659e-01 5.965432301738437734e-03
5.100000000000000000e+01 7.353689480668145206e-01 6.781308403730511476e-03
5.200000000000000000e+01 7.353605367979384466e-01 5.111584039110892222e-03
5.300000000000000000e+01 7.353557405338890796e-01 2.512162109350784146e-03
5.400000000000000000e+01 7.353535086780055297e-01 1.913083085267662823e-03
5.500000000000000000e+01 7.353525117841012149e-01 1.680980229611291239e-03
5.600000000000000000e+01 7.353521082687439758e-01 8.799229578841214101e-04
5.700000000000000000e+01 7.353519879935760395e-01 3.036143004183519353e-04
5.800000000000000000e+01 7.353519573288814781e-01 2.266103804620913840e-04
5.900000000000000000e+01 7.353519489298679934e-01 1.454686006978058116e-04
6.000000000000000000e+01 7.353519469445091161e-01 4.531850596431371550e-05
6.100000000000000000e+01 7.353519466421880590e-01 1.487877321201945675e-05
6.200000000000000000e+01 7.353519466037323760e-01 8.829670751113424300e-06
6.300000000000000000e+01 7.353519465980118408e-01 2.599388927116790395e-06
6.400000000000000000e+01 7.353519465972269131e-01 6.824699288733546015e-07


==> dat/ins/hdmopt_stochiso.mean.init.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 -7.045967089042387381e-03 3.223091589934049504e-03
1.285714285714285587e+00 7.142857142857142461e-02 -1.921655035986764848e-02 2.972238222172564077e-03
1.428571428571428603e+00 7.142857142857142461e-02 -2.676182932558263464e-02 1.502135299811649611e-03
1.571428571428571397e+00 7.142857142857142461e-02 -2.953656510103331440e-02 3.446841432753676394e-04
1.714285714285714413e+00 7.142857142857142461e-02 -2.831472811765808201e-02 -6.848937287665597977e-04
1.857142857142857206e+00 7.142857142857142461e-02 -2.355322388662283925e-02 -1.506338373148802083e-03
2.000000000000000000e+00 7.142857142857142461e-02 -1.631157603640444667e-02 -2.068034876304957696e-03
1.142857142857142794e+00 1.428571428571428492e-01 -1.128694497230768590e-02 1.107957238316202575e-02
1.285714285714285587e+00 1.428571428571428492e-01 -2.766839646552220894e-02 8.800607543665897245e-03
1.428571428571428603e+00 1.428571428571428492e-01 -3.532275547171580266e-02 3.917154105298332502e-03
1.571428571428571397e+00 1.428571428571428492e-01 -3.542252010421056280e-02 -1.341246368399784893e-04
1.714285714285714413e+00 1.428571428571428492e-01 -2.962986404891535669e-02 -3.519035080204296114e-03
1.857142857142857206e+00 1.428571428571428492e-01 -1.902294613977924959e-02 -6.085945311126643269e-03
2.000000000000000000e+00 1.428571428571428492e-01 -5.361787884179672857e-03 -7.803663425637918753e-03
1.142857142857142794e+00 2.142857142857142738e-01 -1.185862553398880220e-02 2.050584899211652795e-02
1.285714285714285587e+00 2.142857142857142738e-01 -2.493399602814861185e-02 1.362586535381769826e-02
1.428571428571428603e+00 2.142857142857142738e-01 -2.581941060593875500e-02 4.156759130185456487e-03
1.571428571428571397e+00 2.142857142857142738e-01 -1.869616550010082603e-02 -3.367706417495416101e-03
1.714285714285714413e+00 2.142857142857142738e-01 -6.004418744350054765e-03 -9.384063337094536092e-03
1.857142857142857206e+00 2.142857142857142738e-01 1.085486226327999834e-02 -1.369944730417840990e-02
2.000000000000000000e+00 2.142857142857142738e-01 2.980899179797456486e-02 -1.640690818936115306e-02
1.142857142857142794e+00 2.857142857142856984e-01 -8.330650357255827559e-03 2.796279679236101864e-02
1.285714285714285587e+00 2.857142857142856984e-01 -9.414856864054348129e-03 1.351283698288965537e-02
1.428571428571428603e+00 2.857142857142856984e-01 2.075119607514718488e-03 -2.684172555020634780e-04
1.571428571428571397e+00 2.857142857142856984e-01 1.925812762700350456e-02 -1.066613628007121416e-02
1.714285714285714413e+00 2.857142857142856984e-01 3.957747940677171228e-02 -1.863312592116334390e-02
1.857142857142857206e+00 2.857142857142856984e-01 6.187056578787709926e-02 -2.388304455865333450e-02
2.000000000000000000e+00 2.857142857142856984e-01 8.422199929505427840e-02 -2.687522696033945585e-02
1.142857142857142794e+00 3.571428571428570953e-01 1.795920179963663007e-03 2.888158544188814542e-02
1.285714285714285587e+00 3.571428571428570953e-01 2.354221635380650962e-02 4.749688959559050447e-03
1.428571428571428603e+00 3.571428571428570953e-01 5.033063933107144450e-02 -1.043826714966282314e-02
1.571428571428571397e+00 3.571428571428570953e-01 7.762261668340166010e-02 -2.230357189474748564e-02
1.714285714285714413e+00 3.571428571428570953e-01 1.042647668098669739e-01 -3.083203770926887938e-02
1.857142857142857206e+00 3.571428571428570953e-01 1.293936505807006809e-01 -3.553949542690671565e-02
2.000000000000000000e+00 3.571428571428570953e-01 1.520886071173243870e-01 -3.792954905020859413e-02
1.142857142857142794e+00 4.285714285714285476e-01 3.283820424195424414e-02 1.478470543084433111e-02
1.285714285714285587e+00 4.285714285714285476e-01 8.508330287842605366e-02 -1.380004406935984862e-02
1.428571428571428603e+00 4.285714285714285476e-01 1.239503730733479553e-01 -2.586722645662469303e-02
1.571428571428571397e+00 4.285714285714285476e-01 1.562775165528909882e-01 -3.715627548292061572e-02
1.714285714285714413e+00 4.285714285714285476e-01 1.846461300908525116e-01 -4.402898862142000380e-02
1.857142857142857206e+00 4.285714285714285476e-01 2.075701534594757147e-01 -4.683125155187990718e-02
2.000000000000000000e+00 4.285714285714285476e-01 2.259341311448149203e-01 -4.764861239305250712e-02
1.142857142857142794e+00 5.000000000000000000e-01 1.433551418340490990e-01 -2.851981656332415460e-02
1.285714285714285587e+00 5.000000000000000000e-01 1.852801821197347376e-01 -3.408174367260081300e-02
1.428571428571428603e+00 5.000000000000000000e-01 2.246715808386145485e-01 -4.507450583430724217e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.521444886873248081e-01 -5.131833927135104334e-02
1.714285714285714413e+00 5.000000000000000000e-01 2.722475083106448146e-01 -5.505639509117959962e-02
1.857142857142857206e+00 5.000000000000000000e-01 2.866170481003973425e-01 -5.515496288040516032e-02
2.000000000000000000e+00 5.000000000000000000e-01 2.950138948352097334e-01 -5.371096585630426995e-02


==> dat/ins/hdmopt_stochiso.mean.init.soln.dat <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
-1.359928528139180658e-03
3.251591516546188166e-04
-4.999438865864585038e-03
5.144765348400862125e-04
0.000000000000000000e+00
0.000000000000000000e+00
-2.817391463778666331e-03
1.309151637986852084e-03
-9.273154568602878789e-03
1.882407738966996973e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
-8.407170185666609091e-03
4.224696040592225334e-04
-1.084908669368350211e-02
2.558976757817882147e-04
-1.535069932103843779e-02
1.519532791778745737e-03
-1.964368085207680165e-02
9.451285358583606626e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
-1.258860597285246102e-02
1.339033560668911362e-04
-1.310788119841440127e-02
5.543128341269427164e-05
-2.246450961077925065e-02
4.948024990545974756e-04
-2.319382425626605876e-02
1.327360238072470243e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
-1.316590190816259789e-02
-5.479751709487752068e-05
-1.218523606468902183e-02
-1.374449146769112190e-04
-2.291386120196697504e-02
-2.543537343391638812e-04
-2.089621301045173699e-02
-5.721571024159289318e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
-1.092283245107306643e-02
-2.147604174623739791e-04
-8.907479778241878324e-03
-2.583114286245783765e-04
-1.823760981592760164e-02
-8.386475784409191687e-04
-1.436376902821106735e-02
-1.024051630980718844e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
-6.773203902798821154e-03
-3.052730292320995995e-04
-4.171224319862417221e-03
-3.281793906200539926e-04
-1.018823122284586574e-02
-1.177052773783049183e-03
-5.290695282646262071e-03
-1.270263147119498866e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
-1.584330799701079559e-03
-3.507207924127039248e-04
1.209691198814983942e-03
-3.495389674169875963e-04
-3.784501503137581956e-04
-1.334157077399973461e-03
4.819623045932083100e-03
-1.341450092482200174e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.913490152527186565e-03
-3.496151918180420877e-04
6.618040946714498843e-03
-3.393327813219153928e-04
9.861529949470379877e-03
-1.320030292399372758e-03
1.485075438594171335e-02
-1.273014055993136173e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.183525068773446681e-03
-3.183519874573482317e-04
1.147133196865897896e-02
-2.881122431420058056e-04
1.957158795563896519e-02
-1.213200917925530940e-03
2.378494094577104229e-02
-1.128773988582396949e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.359511902485393414e-02
-2.941719932077258882e-04
1.694056197727096535e-02
-3.067458319489720390e-04
2.769299815090900743e-02
-1.047704411983366255e-03
3.356285302818244609e-02
-9.772600458874704504e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.083476839472441985e-02
-4.766961508742665081e-05
2.249939725890779882e-02
-8.641999657638555626e-05
4.106765113919980115e-02
-3.080362417950340036e-04
4.411635624296476876e-02
-2.443711752694407340e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.450587692339429441e-02
-3.803149554139391843e-05
2.450665164691919612e-02
5.594724826792229958e-06
4.767241342025400896e-02
-9.413958117436609313e-05
4.787589486410522011e-02
4.135961415415392606e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.377894124423367977e-02
4.560499697442064147e-05
2.381924131703511138e-02
-1.036202619694185469e-05
4.653723455666761155e-02
9.538098149184687398e-05
4.649199811027204809e-02
-4.538265517311213356e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.439047380821407138e-02
-5.421617223730595785e-05
2.442145608049200653e-02
2.516132477488435518e-06
4.751938762967844454e-02
-1.157616018490897490e-04
4.762227095187511472e-02
1.548649923971276570e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.419111702876345499e-02
5.482195607616525436e-05
2.421408447876063560e-02
-2.459758515253989891e-05
4.718185474479829472e-02
1.119424747086025389e-04
4.719391338977791533e-02
-5.599550549776554861e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.435005754490064678e-02
-3.492998109245376885e-05
2.439282105385055105e-02
6.389336812427808313e-05
4.746680336457074351e-02
-7.355215080996140530e-05
4.751692195312233469e-02
1.289958045556953078e-04
0.000000000000000000e+00
0.000000000000000000e+00
-4.176408705973842263e-03
2.866353276051611127e-03
-1.283040374133603140e-02
3.877901352564266414e-03
0.000000000000000000e+00
0.000000000000000000e+00
-5.348609813622392378e-03
4.964701494254590564e-03
-1.565704798059974062e-02
6.299753411979353360e-03
-2.088914034882793577e-02
3.090123635893378493e-03
-2.639456340767783876e-02
1.913634994324266364e-03
-2.502959868360696630e-02
4.961567093945572736e-03
-3.110043071180903021e-02
3.026768765062231442e-03
-2.970266120531395160e-02
9.542847977050379973e-04
-3.026766587934585917e-02
1.373182080678406419e-04
-3.434005445122785549e-02
1.403933445901477638e-03
-3.435463673211086588e-02
-1.044005164573413196e-05
-2.932617695162318544e-02
-6.639077912528592793e-04
-2.615103363047828477e-02
-1.333392304126440261e-03
-3.246484784983973831e-02
-1.329674551944676902e-03
-2.800271371254714828e-02
-2.433578377863434596e-03
-2.202677366332764231e-02
-1.876678175274770072e-03
-1.639687127044314047e-02
-2.273504764628625583e-03
-2.237436645966672799e-02
-3.312882330219261724e-03
-1.507922377009906709e-02
-3.963575429051315741e-03
-1.031914055186234150e-02
-2.575281121175396117e-03
-3.389893961675553152e-03
-2.766284521645193985e-03
-7.255803353852668426e-03
-4.436873035870442065e-03
1.457254707669072922e-03
-4.734542876829559051e-03
3.563961822288921888e-03
-2.879213205833869305e-03
1.080900145317285378e-02
-2.891925596519255917e-03
1.016858566913556375e-02
-4.890527035226681363e-03
1.912350821403854817e-02
-4.894808766121912930e-03
1.782310749184407711e-02
-2.828367183590183888e-03
2.469837518871410148e-02
-2.717232526434308452e-03
2.775774185255132365e-02
-4.767832804425247394e-03
3.614399842069673796e-02
-4.564271237732030195e-03
3.118077288440513489e-02
-2.592197317677467742e-03
3.700403850915397197e-02
-2.422539526334125184e-03
4.401760653414546476e-02
-4.339164935816058714e-03
5.115689086055544288e-02
-4.049959613036013123e-03
4.228582919568450726e-02
-2.189173806697969262e-03
5.001612283171324308e-02
-1.966348966876396796e-03
5.740684807826820779e-02
-3.623930035117060768e-03
6.643815181119841484e-02
-3.204376012099541086e-03
6.072457031241788872e-02
-7.496091146322856908e-04
6.488783182805307748e-02
-4.596069875903694996e-04
7.983757581067787990e-02
-1.328095018675327834e-03
8.485036940187758170e-02
-7.113791216965629225e-04
6.954448419986865304e-02
-1.661580416166067169e-04
7.008051765329693927e-02
9.173473448326912617e-05
9.018153922303541459e-02
-2.471136200431328623e-04
9.109196371648502211e-02
1.438597089814791627e-04
6.826399172911180868e-02
1.486749473635514914e-04
6.802814110356952826e-02
-9.207710521306510030e-05
8.893994898121074244e-02
2.029982263639383598e-04
8.843845494735980139e-02
-1.401503273874877978e-04
6.939116838075096161e-02
-1.809520616116954664e-04
6.959414077332227999e-02
3.273543654820633387e-05
9.001549519476047256e-02
-2.448189947243042822e-04
9.032720120113396645e-02
5.137679778761350223e-05
6.897718145474629470e-02
1.699926210856060355e-04
6.893961063054628025e-02
-8.990071219729166372e-05
8.957799807355387722e-02
2.265425817016280424e-04
8.945404412035687369e-02
-1.249665492411273333e-04
6.934626791450151928e-02
-1.148065936497257163e-04
6.938313958770941925e-02
1.931259046454882316e-04
8.998602638300984280e-02
-1.559547643893088799e-04
8.999855776289432396e-02
2.582775817397558213e-04
0.000000000000000000e+00
0.000000000000000000e+00
-6.285842292351654856e-03
7.464061066529520741e-03
-1.773185872143475186e-02
8.999096560781408988e-03
0.000000000000000000e+00
0.000000000000000000e+00
-6.969370646436805899e-03
1.028400889886569441e-02
-1.902851760818219384e-02
1.182553562740649988e-02
-2.776075080718008042e-02
6.960403515539578465e-03
-3.375633263879397605e-02
4.129273027102544312e-03
-2.905676799498703444e-02
8.926276846332667492e-03
-3.435330384644250112e-02
5.069611601562711012e-03
-3.640564933136143655e-02
1.721791424886993070e-03
-3.549306574194707742e-02
-3.917986259666963967e-04
-3.592233895373105751e-02
1.792766846167146225e-03
-3.373441349360834646e-02
-1.083656602456164932e-03
-3.240054177826366677e-02
-2.303354301937429564e-03
-2.653201213674357892e-02
-3.895440313606564342e-03
-2.921870743746007165e-02
-3.629888812844298766e-03
-2.184803110743238283e-02
-5.734269713971185296e-03
-1.938590186147190128e-02
-5.144507978368077945e-03
-1.051811860823857574e-02
-6.068762149541032450e-03
-1.319327665445656390e-02
-7.358515866764569341e-03
-2.856295952585775899e-03
-8.551569780417662969e-03
-1.115469988170717788e-03
-6.720035137443900949e-03
9.142965636317949146e-03
-7.119555876655688648e-03
7.953068341349761594e-03
-9.368951075026235586e-03
1.952427537489192719e-02
-9.850635884063834238e-03
1.933330139296862704e-02
-7.302789975720346168e-03
2.967950577403542442e-02
-7.278517751009024039e-03
3.092414530015327734e-02
-1.003329752533621035e-02
4.236008590220081277e-02
-9.951697827014376052e-03
3.960098276488231706e-02
-7.066214308646438617e-03
4.915197447078262227e-02
-6.741789162551995070e-03
5.325585157928849206e-02
-9.630566561555940763e-03
6.365750709467310475e-02
-9.157372941955569529e-03
5.806594319200866078e-02
-6.377269108616112278e-03
6.624469211354999665e-02
-5.934143470721850618e-03
7.327865334090599703e-02
-8.609295566140897499e-03
8.223004387786331248e-02
-7.975252205825743984e-03
7.309896384997623120e-02
-5.289389364225292531e-03
8.295179588991768993e-02
-4.645174790187408739e-03
8.938455033934440686e-02
-7.097815501638668478e-03
9.964561950606495855e-02
-6.216876927005595202e-03
9.843874178570580225e-02
-2.016741405053448961e-03
1.040313058316327116e-01
-9.879959953500120230e-04
1.165517766913178044e-01
-2.771275338329999994e-03
1.224397925821020389e-01
-1.268480484992500368e-03
1.096475089663410674e-01
-3.318674534740671746e-04
1.108891620751209506e-01
1.908693214221578020e-04
1.280007416319690616e-01
-4.106373847941453782e-04
1.294633057501400342e-01
2.277251137368929701e-04
1.085392235109344239e-01
2.564758927044553743e-04
1.077301991307318269e-01
-1.808722835594041463e-04
1.270319157693517165e-01
3.062598769508454062e-04
1.259033994715958726e-01
-2.072170079677143704e-04
1.094051446712963616e-01
-3.028632292698467637e-04
1.098128230237406799e-01
6.743760539235923394e-05
1.275728593392718990e-01
-3.500104011889914701e-04
1.280454336983110619e-01
7.875871234564862109e-05
1.089814213646827651e-01
2.791744644237365361e-04
1.087408366231439744e-01
-1.567934045379740433e-04
1.271815360521292848e-01
3.248156762208387642e-04
1.268035313335154068e-01
-1.828730119433389593e-04
1.093853085409602632e-01
-1.954197989355512682e-04
1.093667035199478998e-01
3.194139712037641658e-04
1.275436261786301040e-01
-2.305462479816708810e-04
1.274901905987179118e-01
3.742851799736471763e-04
0.000000000000000000e+00
0.000000000000000000e+00
-7.395585273585768282e-03
1.328923144248457533e-02
-1.952065042042956666e-02
1.462894076808563849e-02
0.000000000000000000e+00
0.000000000000000000e+00
-7.567577564293297664e-03
1.638507489032016082e-02
-1.917165776521767562e-02
1.722998143256076337e-02
-2.888795651830365629e-02
1.070436133154975891e-02
-3.288428955702926704e-02
5.724839129479153757e-03
-2.720652875315440061e-02
1.211823469888368907e-02
-2.933401631828153056e-02
5.943255405481113682e-03
-3.291861316579539065e-02
1.527163526383472402e-03
-2.914535903198606226e-02
-2.139789798179621803e-03
-2.742138286953754028e-02
8.152741308022199134e-04
-2.180115034326229884e-02
-3.631776796413021657e-03
-2.302403499317169644e-02
-5.334916585052368841e-03
-1.408535769824783429e-02
-7.949789068964551592e-03
-1.393531060328025498e-02
-7.458401593705540379e-03
-3.398338856129047743e-03
-1.055340994070422950e-02
-3.955590055112198807e-03
-9.933495067285171010e-03
7.732139966391196086e-03
-1.137360511162775235e-02
8.145360701617336205e-03
-1.285588777218941992e-02
2.104745583458520614e-02
-1.450122098647741407e-02
1.976927418291079749e-02
-1.233254299898409873e-02
3.242438078704792254e-02
-1.286762091051270145e-02
3.412563753747278883e-02
-1.556176717859906675e-02
4.763742785781348299e-02
-1.610947746737107292e-02
4.477286447170417127e-02
-1.301751639600405575e-02
5.701327356066185348e-02
-1.284799334230578988e-02
6.067970947309755947e-02
-1.618672462580187862e-02
7.345438517604914452e-02
-1.589337722147093207e-02
6.858822522530240440e-02
-1.239135296147490101e-02
7.955808959062400654e-02
-1.174184352029590019e-02
8.542740630065122354e-02
-1.526943984496778248e-02
9.670802685033262625e-02
-1.441459922492379329e-02
8.957220799010943979e-02
-1.097259656514354420e-02
9.903438525320262809e-02
-1.011730889844295565e-02
1.068235767144520287e-01
-1.339095699516296492e-02
1.165351061859783155e-01
-1.228761272988774036e-02
1.062479766579874918e-01
-8.995229841206693264e-03
1.165669646628061107e-01
-7.870615563902540190e-03
1.236171895671836357e-01
-1.091103996396015213e-02
1.337032457967097243e-01
-9.538985438835937899e-03
1.341848527944742853e-01
-3.564332745262657493e-03
1.400661565766896099e-01
-1.544050419270727448e-03
1.513210000280942324e-01
-4.352884780177971279e-03
1.568780274461647473e-01
-1.796440325359805997e-03
1.452871226867370469e-01
-4.773437213143722998e-04
1.468151511442733759e-01
2.572461842997204873e-04
1.615317437003629397e-01
-5.233693448929100040e-04
1.629523889914569201e-01
2.815188771410782193e-04
1.443868226538926602e-01
3.511918674640759864e-04
1.429503549846755928e-01
-2.168346129817986796e-04
1.605738864316386960e-01
3.909053122802808294e-04
1.588548868491875821e-01
-2.069234551789608453e-04
1.445296279185491473e-01
-3.824665639469720544e-04
1.450225728073260001e-01
8.551688303318900864e-05
1.602816243447088562e-01
-3.972676278654530186e-04
1.607449327170974995e-01
8.710098623675380648e-05
1.441701210527554511e-01
3.612684367916217361e-04
1.436441120092247503e-01
-2.013137703677755409e-04
1.599379181258173688e-01
3.866086126263860718e-04
1.592625830274614074e-01
-2.100694118728007416e-04
1.444614256722259182e-01
-2.593396284704820682e-04
1.443690772790885979e-01
4.195312304345374509e-04
1.601384041456199170e-01
-2.799892141372992745e-04
1.600040154653025182e-01
4.516438259173372331e-04
0.000000000000000000e+00
0.000000000000000000e+00
-7.494540059327212470e-03
1.943523750918245765e-02
-1.793819682917436459e-02
1.948838365507887457e-02
0.000000000000000000e+00
0.000000000000000000e+00
-7.162673592121028901e-03
2.231531378298573162e-02
-1.574166843291015944e-02
2.118869140299066423e-02
-2.395375145853032017e-02
1.303401366413200167e-02
-2.368124772342322659e-02
5.641890547490552993e-03
-1.902773467413931829e-02
1.325683327400055747e-02
-1.587656066832753357e-02
4.683175608319318887e-03
-1.945768960513949430e-02
-3.925176334772372422e-04
-1.178313562261553218e-02
-5.580409995365344551e-03
-9.041443075976209401e-03
-2.185210044944561024e-03
8.339158978581022799e-04
-8.040019086970667458e-03
-2.081865722113137099e-03
-9.997190519861120714e-03
1.004341689121094477e-02
-1.352018210035001861e-02
1.240794630458712591e-02
-1.297654107559668805e-02
2.606666442468597716e-02
-1.684791517695028232e-02
2.290840321886155120e-02
-1.608457976117846910e-02
3.686654624832740035e-02
-1.788263947236053489e-02
4.012382409285344953e-02
-1.959654344640666263e-02
5.495551489185332428e-02
-2.148089873548100770e-02
5.078736011708820386e-02
-1.899758720686082689e-02
6.492664354834414009e-02
-1.951252039893429380e-02
6.950586417586136767e-02
-2.259222242650750501e-02
8.403862926056376859e-02
-2.301960624072635700e-02
7.840968306769062479e-02
-1.947525344666248964e-02
9.146014290097248534e-02
-1.902298213515885017e-02
9.770672833409624336e-02
-2.282073290148067812e-02
1.107818289192071259e-01
-2.217257295127673944e-02
1.035604525631620143e-01
-1.820026019762398944e-02
1.149120409005680854e-01
-1.711386687282041158e-02
1.227477392605210438e-01
-2.111697710620965771e-02
1.339379463532930914e-01
-1.977045542209937903e-02
1.248652498104864950e-01
-1.581090341329376842e-02
1.345641865099500289e-01
-1.444026028916957187e-02
1.434931344839151524e-01
-1.816927229784231351e-02
1.529219806872015308e-01
-1.651806114315243837e-02
1.413608764474125201e-01
-1.280088243230344605e-02
1.509804617907982427e-01
-1.117760007689049331e-02
1.592962248413377913e-01
-1.461052339744934800e-02
1.682622003766810481e-01
-1.273151046617995025e-02
1.679128098886955023e-01
-5.109601410180709784e-03
1.728226172550572648e-01
-2.017803103669604890e-03
1.838789439054829278e-01
-5.797546118722239281e-03
1.878274967341243551e-01
-2.193355623068746901e-03
1.767378171964721911e-01
-5.439905791776577116e-04
1.778825381522449733e-01
3.086822888192327545e-04
1.908836469057211827e-01
-5.339080092184641385e-04
1.916079542701815963e-01
3.436131638011440809e-04
1.755650187432249709e-01
4.267858776991474115e-04
1.735948346798614761e-01
-1.801486085990894293e-04
1.893343367499822627e-01
4.615422907527619344e-04
1.871434474382349666e-01
-1.365238208194062260e-04
1.748300490065083368e-01
-3.931109282299471790e-04
1.752146653506316265e-01
8.705379359872598153e-05
1.881696969686543208e-01
-3.701917845456464593e-04
1.884342953410344246e-01
8.557039223822770601e-05
1.744751787416054523e-01
4.003004565134995552e-04
1.736566674442180103e-01
-2.104646894367891759e-04
1.877725992044141645e-01
4.026299615375149169e-04
1.868220532680362755e-01
-2.013323873124961243e-04
1.745742999001576590e-01
-2.909342353438197529e-04
1.743938863354263236e-01
4.710685667457370344e-04
1.877675531535062947e-01
-2.919544568110644836e-04
1.875383422263501854e-01
4.747074218340278798e-04
0.000000000000000000e+00
0.000000000000000000e+00
-6.556825980003075718e-03
2.492639902161810500e-02
-1.247630800685141893e-02
2.213103223975216444e-02
0.000000000000000000e+00
0.000000000000000000e+00
-5.619508463336645582e-03
2.717351178926268734e-02
-7.952319460997555461e-03
2.193941235842956222e-02
-1.228863402771979835e-02
1.265473996297420550e-02
-5.843329584269549813e-03
3.042792221862732072e-03
-3.493991080359718122e-03
1.100858631321081742e-02
6.557356830705836012e-03
6.434821358367840034e-04
3.827521563928743074e-03
-4.564422087389755425e-03
1.598370800776067677e-02
-1.100962313615353252e-02
1.917383915700305100e-02
-7.570372722275440537e-03
3.361973722089492411e-02
-1.452492312659876481e-02
2.940939035141824226e-02
-1.637174255501883807e-02
4.449463763078442824e-02
-2.048741456485023149e-02
4.881366329681621763e-02
-2.018547617276305467e-02
6.515883529877378177e-02
-2.440850373000257034e-02
5.957079316450682865e-02
-2.333189478957237856e-02
7.506358222868650398e-02
-2.523376703933782189e-02
8.102904041006644964e-02
-2.724765960542178955e-02
9.693785104408805808e-02
-2.909472212640044214e-02
9.001023310356962015e-02
-2.628130851192862077e-02
1.046919595190549945e-01
-2.656416664925869559e-02
1.120255502836349087e-01
-3.001140386930544260e-02
1.265978226990708277e-01
-3.008454355122017893e-02
1.182812646426141118e-01
-2.615538725304953488e-02
1.311304211831367250e-01
-2.527708964152573790e-02
1.398346079870825820e-01
-2.941592246062341154e-02
1.522022542971917247e-01
-2.827527044473160736e-02
1.427093760489936136e-01
-2.396102742007825276e-02
1.535068737495101365e-01
-2.233056370814650443e-02
1.631517151610509531e-01
-2.667311364318036837e-02
1.733243585095214367e-01
-2.473361427521748174e-02
1.624546358476741670e-01
-2.041704119347485108e-02
1.713665371732642217e-01
-1.847705537868585268e-02
1.814741464286218076e-01
-2.249939090598495478e-02
1.896385746608027223e-01
-2.026891321066871116e-02
1.771885969533574801e-01
-1.630259781888936804e-02
1.853508131771496314e-01
-1.416554212262164866e-02
1.947807336245941379e-01
-1.783454423257065102e-02
2.020115686009461009e-01
-1.543913061097473144e-02
1.991015612565935067e-01
-6.393643664439245880e-03
2.018021922408544389e-01
-2.315253887875135582e-03
2.134349348327765350e-01
-6.872645833072120111e-03
2.146434701056100791e-01
-2.374260597019943030e-03
2.039262175654381060e-01
-4.904624748974143562e-04
2.041214050259359813e-01
3.939552015811468807e-04
2.158036845172220941e-01
-4.120815978736417761e-04
2.154036363191805248e-01
4.631909649783827248e-04
2.018572392508430347e-01
4.983591011649040128e-04
1.994721319402320836e-01
-8.045648118590355822e-05
2.131091675100384719e-01
5.408229073539902758e-04
2.105521093530469678e-01
-1.301488910768828889e-05
2.002903041514478288e-01
-3.297411388329009449e-04
2.004051232151646267e-01
8.708873311435787971e-05
2.111769973737739337e-01
-2.741948294369181936e-04
2.111263108624045759e-01
9.154528336536386641e-05
1.998214314983850493e-01
3.948678097060078353e-04
1.987529572198177275e-01
-1.861029094094926450e-04
2.106137444716277840e-01
3.789291199532887470e-04
2.094426384108470374e-01
-1.642661954293688571e-04
1.997160213536852691e-01
-2.824849666247877551e-04
1.994359485089215733e-01
4.664956612133215478e-04
2.104165326694143745e-01
-2.637517266017052925e-04
2.100853754089825332e-01
4.445411481809375840e-04
0.000000000000000000e+00
0.000000000000000000e+00
-4.235593320199189382e-03
2.872288265414047609e-02
-1.902313064212516041e-03
2.060033738572786266e-02
0.000000000000000000e+00
0.000000000000000000e+00
-1.961406011821012225e-03
2.912404214945031600e-02
6.171712606188924782e-03
1.793139209756749314e-02
7.664826295624631129e-03
8.270739540058424238e-03
2.151601675068749026e-02
-2.529717417081502485e-03
2.159057103924220261e-02
4.326610840264843647e-03
3.929906718226692380e-02
-6.496589592913766358e-03
3.705373175904957267e-02
-1.117728991382917203e-02
5.370999355042212209e-02
-1.853465793260456948e-02
5.756933538758738506e-02
-1.538169697699936188e-02
7.624046696842826099e-02
-2.301690399095785572e-02
7.051677180556195634e-02
-2.435505968677142974e-02
8.788573670951990713e-02
-2.853662674364691731e-02
9.441668605810615844e-02
-2.883031460528623358e-02
1.124980276123036943e-01
-3.279759697520646250e-02
1.042634412343208805e-01
-3.126321091815344178e-02
1.203023510865797313e-01
-3.298533961965695316e-02
1.290322248463726118e-01
-3.530874211210649483e-02
1.448715962382950972e-01
-3.684294107293758364e-02
1.352487990408547114e-01
-3.370727129942817368e-02
1.494325553222873026e-01
-3.350666959243442378e-02
1.593680228021172596e-01
-3.729966503225104479e-02
1.728634267333806485e-01
-3.675485283023310901e-02
1.620300534672683701e-01
-3.253087343716920543e-02
1.736505282342403478e-01
-3.110147367367617488e-02
1.845248896033699904e-01
-3.543343455475997383e-02
1.951234506169362282e-01
-3.369830029993738096e-02
1.837388056838902273e-01
-2.919742803504990492e-02
1.930546648897782935e-01
-2.692983303087069166e-02
2.041295153174577381e-01
-3.147832547837139949e-02
2.123631180096428595e-01
-2.886329664297852815e-02
2.002298119903733742e-01
-2.437012966632910033e-02
2.074364037242367731e-01
-2.185170310605771826e-02
2.183975299004500270e-01
-2.598332439626935275e-02
2.244553765993279326e-01
-2.318968323334840570e-02
2.117778109042189882e-01
-1.917227398177290265e-02
2.179651558562941127e-01
-1.652325878303883416e-02
2.278872961877884407e-01
-2.028415709328407548e-02
2.329301574433297883e-01
-1.738971293934725784e-02
2.267031210661294982e-01
-7.218293753101498456e-03
2.262355184087669890e-01
-2.363228953711844077e-03
2.387211237015952059e-01
-7.419735782920990411e-03
2.364595751823287684e-01
-2.280583679666442140e-03
2.264406399068205900e-01
-2.972666530718514493e-04
2.254241270704410993e-01
5.549596488711772179e-04
2.357543537612351026e-01
-1.474927647539899965e-04
2.341427985068243178e-01
6.694952241001397982e-04
2.230650013932973241e-01
5.914124251616843233e-04
2.203557868804792430e-01
6.200911082910401395e-05
2.316983015344027952e-01
6.516918889006755380e-04
2.288578875598963336e-01
1.432242320464570916e-04
2.208121094521154626e-01
-2.058940305694361198e-04
2.205945811413731472e-01
1.022119386908006003e-04
2.291767990087019147e-01
-1.276850184215215728e-04
2.288042564643374410e-01
1.183915189283520021e-04
2.201423932205629763e-01
3.567560495765361925e-04
2.188841822761179723e-01
-1.396735683646172952e-04
2.284008308286026578e-01
3.303248987228006106e-04
2.270708397050810456e-01
-1.122225991175452041e-04
2.198652577751074033e-01
-2.360857311933989332e-04
2.194849956453189810e-01
4.143821882360943323e-04
2.280582458181616701e-01
-2.013029340667896183e-04
2.276325263048881720e-01
3.753956588227346414e-04
0.000000000000000000e+00
0.000000000000000000e+00
1.774316250103771418e-03
2.852033731827181839e-02
1.694346904039964116e-02
1.321376837712880115e-02
0.000000000000000000e+00
0.000000000000000000e+00
7.797051697328302895e-03
2.710315906905954447e-02
3.140214962246383468e-02
5.188520063570191063e-03
3.879393671156124157e-02
-9.636543405319320660e-04
6.021960715505815520e-02
-1.110202946890840280e-02
5.996718948234962265e-02
-7.606825671842207086e-03
8.463611776151361288e-02
-1.615882525294987451e-02
8.084075186983427641e-02
-2.008264481264630461e-02
1.011919281237237400e-01
-2.792300327380306535e-02
1.069644270823444931e-01
-2.520127500859105363e-02
1.285057278541055503e-01
-3.322940480214719300e-02
1.203892421943723312e-01
-3.353305411305937400e-02
1.387830296641182071e-01
-3.710287983207716245e-02
1.482593744697169869e-01
-3.835522031173627111e-02
1.664769587671782181e-01
-4.134037665607967482e-02
1.550525305746895399e-01
-3.929679279465131403e-02
1.703120111425676930e-01
-4.057243434085113648e-02
1.820056241383692930e-01
-4.314611402906685933e-02
1.962588811643154740e-01
-4.409575058166657208e-02
1.840199043731939876e-01
-4.070439418733531878e-02
1.965036681467819679e-01
-3.976190075059869017e-02
2.088113195781219900e-01
-4.383746666290735255e-02
2.199487058836712694e-01
-4.244993062869954759e-02
2.069232082289367558e-01
-3.805572161365725070e-02
2.162185221946208991e-01
-3.599320755223300167e-02
2.288256374369191937e-01
-4.033372442730204233e-02
2.365382045956243573e-01
-3.793129780324878270e-02
2.239341639816856133e-01
-3.345812375395840199e-02
2.308719380110608455e-01
-3.049300105046328507e-02
2.427666717698015730e-01
-3.508702458263741886e-02
2.482167506111830346e-01
-3.177562618480857248e-02
2.356119145759303923e-01
-2.729866169429813472e-02
2.403533018203993232e-01
-2.424106648597968566e-02
2.515285375787929545e-01
-2.828380174931820895e-02
2.548085143060221935e-01
-2.498397836536841304e-02
2.427882783342647233e-01
-2.113774815096676821e-02
2.465999328422654457e-01
-1.801757442185423011e-02
2.561801231832313563e-01
-2.171710019356850804e-02
2.586936014696534780e-01
-1.839724951319790525e-02
2.492895230603058287e-01
-7.471721434688871448e-03
2.451933790863179419e-01
-2.123278450886739114e-03
2.582228680543420807e-01
-7.381425178445481100e-03
2.523238223078199116e-01
-1.899111732671516107e-03
2.436595420840430848e-01
3.680733317478768749e-05
2.415141199757809276e-01
8.045026988187219813e-04
2.500760437493035893e-01
2.502293867679952679e-04
2.474915590894598560e-01
9.554589686323431297e-04
2.389823518233622490e-01
7.210822077915151739e-04
2.360357314373296989e-01
2.290143924401834719e-04
2.448910094645036506e-01
7.975720919936003187e-04
2.418702923321230380e-01
3.188977777111213661e-04
2.362523580878502782e-01
-4.158282741224522802e-05
2.357481549578752666e-01
1.402085568988639750e-04
2.420221196306032163e-01
5.029459745461680923e-05
2.414183854142534780e-01
1.651387208947878785e-04
2.353833518090997778e-01
3.007718682856878401e-04
2.339967084995606961e-01
-8.377437959225372203e-05
2.410849008655041037e-01
2.689379847479856462e-04
2.396569064299476359e-01
-5.320916187993367751e-05
2.349911801365459074e-01
-1.602508208169818127e-04
2.345263707499941896e-01
3.310994626238530805e-04
2.406604555415615132e-01
-1.147771937464160349e-04
2.401642228191501749e-01
2.799639297896014747e-04
0.000000000000000000e+00
0.000000000000000000e+00
1.776336600622086676e-02
2.125973279932825283e-02
5.081842910973503880e-02
-3.233679686513164613e-03
0.000000000000000000e+00
0.000000000000000000e+00
3.669120580773345408e-02
6.040714328421844387e-03
7.712911169053358884e-02
-7.883527706055980591e-03
8.564632636080105055e-02
-1.432553696052476545e-02
1.128403907040001625e-01
-2.228978578424717708e-02
1.156338207889166803e-01
-1.999214823097179503e-02
1.448026007769724899e-01
-3.001719736104288203e-02
1.360320245219973079e-01
-3.095875409515149584e-02
1.580488239746750678e-01
-3.841506168025100865e-02
1.681727330499565576e-01
-3.741469623072710138e-02
1.896141197724810212e-01
-4.292401207186997969e-02
1.777309585790483037e-01
-4.294085796900300178e-02
1.952032302353594873e-01
-4.545191101479455903e-02
2.083209007946492108e-01
-4.702046862154168894e-02
2.244699120018497362e-01
-4.938729110201542372e-02
2.094774782429966731e-01
-4.676669141671310759e-02
2.222564378836107690e-01
-4.724192968499595080e-02
2.370089521111305442e-01
-5.004822959856605746e-02
2.478100127938911434e-01
-4.986415853119188085e-02
2.332617691738064769e-01
-4.656298408273897016e-02
2.427129580905645900e-01
-4.473469827772422192e-02
2.568576584726510736e-01
-4.877991317375356128e-02
2.643060940944853554e-01
-4.654332322452246068e-02
2.497589150544187730e-01
-4.219567189262120321e-02
2.556254562878962910e-01
-3.944879971685684439e-02
2.692624658079298960e-01
-4.358284603005965069e-02
2.730456873652831740e-01
-4.050651340745457102e-02
2.601927334048793061e-01
-3.631063663956765608e-02
2.639924281502031289e-01
-3.266682634441572808e-02
2.758070819610509705e-01
-3.709323417771531739e-02
2.778329098243818018e-01
-3.313645965003882143e-02
2.657675549938249282e-01
-2.890393515851893275e-02
2.674753763736252843e-01
-2.539373641837657306e-02
2.779928550911970886e-01
-2.914699646239307662e-02
2.780543720413137243e-01
-2.547370953180948944e-02
2.677480279699023247e-01
-2.199496982859996258e-02
2.689233429652676532e-01
-1.849833142671010802e-02
2.772229555761181463e-01
-2.196816089673081854e-02
2.770503807430493848e-01
-1.832073874365119925e-02
2.653400817506248455e-01
-7.142432134410270882e-03
2.577460647435829699e-01
-1.606717389364210706e-03
2.704939175174101429e-01
-6.770500718919653452e-03
2.613769782582696655e-01
-1.257904848554719773e-03
2.549321184307401511e-01
4.940835507896939975e-04
2.520318689388027500e-01
1.119707430520223588e-03
2.581720684079091832e-01
7.631912431420108433e-04
2.551002349870868935e-01
1.292878235854679663e-03
2.494007451895520477e-01
8.776616476531909090e-04
2.463462231222930121e-01
4.089836345012980981e-04
2.524924568893977539e-01
9.565079360968449995e-04
2.494530222948394826e-01
4.959403450136306733e-04
2.464720785402008674e-01
1.465915109340845711e-04
2.458075528792886266e-01
1.946402913377765420e-04
2.495929413226382065e-01
2.463100779994547326e-04
2.489098786271634334e-01
2.287718933860019045e-04
2.455015201034625449e-01
2.349401699024062957e-04
2.440479836631442856e-01
-2.411367973154695236e-05
2.486300287117209629e-01
1.983188635230147387e-04
2.471675836000503113e-01
1.750920320096515653e-06
2.450626095357136824e-01
-6.534103772173535923e-05
2.445450871659347603e-01
2.278056990128120751e-04
2.481961807608115411e-01
-1.259419019618280671e-05
2.476661330760915325e-01
1.774960534686867496e-04
0.000000000000000000e+00
0.000000000000000000e+00
6.955134001195850679e-02
-1.171983536736751624e-02
1.119178885432942361e-01
-1.442156744057854038e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.185844570393197184e-01
-2.495083742596088117e-02
1.520682445530412708e-01
-2.662916763762990593e-02
1.499876543922313843e-01
-2.645041564251543811e-02
1.802102982801101760e-01
-3.763509411559311929e-02
1.900981849337472496e-01
-3.529101522092144977e-02
2.180856437216761590e-01
-4.349332039910296099e-02
2.030409704015619099e-01
-4.355391041457677692e-02
2.227766802680254954e-01
-4.739145842558031840e-02
2.395448634579658842e-01
-4.854269208178280809e-02
2.565477147098704780e-01
-5.223468721096428957e-02
2.394284559353376807e-01
-5.093630340927841199e-02
2.536464882737874960e-01
-5.284704118525770933e-02
2.704496478951714522e-01
-5.484169933260527735e-02
2.820469880957442999e-01
-5.551646328390993923e-02
2.639662966406740030e-01
-5.278423434952406873e-02
2.722904324718407043e-01
-5.200988108521139436e-02
2.895903476123641296e-01
-5.480280067547572964e-02
2.950138948352097334e-01
-5.371096585630426995e-02
2.789952329060951253e-01
-5.051309031385997628e-02
2.841617618584257876e-01
-4.781544143897976940e-02
2.990968852089863073e-01
-5.175039192614229455e-02
3.017556368749666484e-01
-4.847338250978845686e-02
2.868018731057391801e-01
-4.443220201690729204e-02
2.883107607007369122e-01
-4.105207348656808586e-02
3.018934482405933872e-01
-4.469267793300623487e-02
3.009957714759814440e-01
-4.106392205268895312e-02
2.891708815989912362e-01
-3.739900881326325283e-02
2.893493106097086986e-01
-3.317574168973076026e-02
2.999061970071714711e-01
-3.722864418875931891e-02
2.982217524489175764e-01
-3.280588951590467095e-02
2.878522002264313207e-01
-2.900040352737628252e-02
2.862459518744638332e-01
-2.519291254069862263e-02
2.950752500822336200e-01
-2.847725759103167387e-02
2.918260862537656597e-01
-2.455274632517711469e-02
2.843411970613739514e-01
-2.161992099137638804e-02
2.828502166399234352e-01
-1.788828863637867417e-02
2.888954739883666800e-01
-2.098438701315097007e-02
2.861614607768323548e-01
-1.726421206393381758e-02
2.735607504393232081e-01
-6.295771913920999129e-03
2.631536649550021423e-01
-8.673374295339605173e-04
2.744643887392156922e-01
-5.769230490041537054e-03
2.630441588394326624e-01
-4.602214372177301435e-04
2.597574227437873251e-01
1.045046680065588908e-03
2.566727074846185674e-01
1.458107817068427393e-03
2.596723248610633417e-01
1.320232530773700341e-03
2.567403091903207590e-01
1.596920863015872244e-03
2.541537750950121355e-01
1.027170104668519070e-03
2.511851707615275764e-01
5.859244336968571099e-04
2.543818202316290300e-01
1.083668446972262459e-03
2.515436374015989629e-01
6.864852525205271914e-04
2.513793989988536981e-01
3.483064142072229866e-04
2.507219602898660415e-01
2.563704003098024099e-04
2.518308828497999308e-01
4.504933015264350575e-04
2.512434397327556468e-01
2.652933572830777392e-04
2.504690389771770942e-01
1.575228514524682378e-04
2.490152026924890016e-01
3.323678287088596841e-05
2.510194811593592368e-01
1.122120991252867979e-04
2.495925100562264021e-01
8.007773172851446303e-05
2.500597141198313000e-01
4.122229181451576786e-05
2.495270401335682453e-01
1.172293069809871377e-04
2.506518976869471782e-01
9.244379899721166382e-05
2.501301086993213407e-01
3.293916531611227130e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.187500000000000555e-01
0.000000000000000000e+00
2.192829132770209855e-01
7.110732758875518990e-05
2.168362551007742001e-01
2.851686715056830999e-03
3.750000000000001665e-01
0.000000000000000000e+00
3.764212714364228995e-01
-3.389063625693569540e-04
3.739683238395549170e-01
7.903243983169244919e-04
0.000000000000000000e+00
0.000000000000000000e+00
2.334020412237683417e-01
-6.769368547258184515e-03
2.572765214704410552e-01
-2.738573156520187138e-02
3.861016014605664903e-01
-8.815878331654864244e-03
4.069702947811721927e-01
-3.147722168207316151e-02
2.657311981839245996e-01
-3.917801103900379195e-02
2.850241722829847668e-01
-4.810952533567108835e-02
4.034265471617016763e-01
-4.263175238109163240e-02
3.977626101371353196e-01
-5.101882563859966302e-02
3.028835626620861587e-01
-5.241559248141283711e-02
3.183357142210643254e-01
-5.431164750619770637e-02
4.010232061921878977e-01
-5.683243052473543888e-02
4.021576510678550598e-01
-5.829909909210821001e-02
3.282298439118563893e-01
-5.635533050166205427e-02
3.351579384406880857e-01
-5.915649343322730569e-02
3.978271325227805133e-01
-5.822868746404828710e-02
3.919987859734698210e-01
-5.869385207107093855e-02
3.403500659278887452e-01
-6.008519628766292864e-02
3.432854624158538925e-01
-5.845424628078874085e-02
3.870115047063187319e-01
-5.828238711933650396e-02
3.804353802760772618e-01
-5.589935273048348557e-02
3.418367120738456388e-01
-5.624243494396544141e-02
3.388931442561853857e-01
-5.429422554286483793e-02
3.693948503035453523e-01
-5.270963126466631649e-02
3.578862201493961392e-01
-4.961799160572606671e-02
3.359764127084357010e-01
-5.137494442640204440e-02
3.319705416418794464e-01
-4.710336234888494455e-02
3.481510577832009901e-01
-4.614123717389202739e-02
3.379688586340963696e-01
-4.191642052609081959e-02
3.255300182404055609e-01
-4.274610934366303294e-02
3.186403857391247318e-01
-3.875605016274685094e-02
3.256235967704809720e-01
-3.754251368082098250e-02
3.137159139645595562e-01
-3.330227669773488247e-02
3.129550677225501065e-01
-3.457182296733467275e-02
3.069754404536498837e-01
-2.987971259252081985e-02
3.044019834472208030e-01
-2.915782765755535119e-02
2.952166550320579619e-01
-2.496493564335516141e-02
3.000496805233067166e-01
-2.554972362362138705e-02
2.931906994206142647e-01
-2.163540804677889159e-02
2.855130109199744415e-01
-2.107920644714375569e-02
2.763408244005069458e-01
-1.736635052772932813e-02
2.881520455327784558e-01
-1.813315142752938008e-02
2.829306366577996612e-01
-1.451006014403771402e-02
2.701340182873406826e-01
-1.412427348511158948e-02
2.636201978241259347e-01
-1.104554024120443789e-02
2.671127014565880531e-01
-4.046436038943283103e-03
2.545706011635331945e-01
6.450187701878028809e-04
2.467913469321919850e-01
-2.413681939550195877e-03
2.351961359309726607e-01
1.560746522145601504e-03
2.522490144247412358e-01
2.036400665636999355e-03
2.504034013487220767e-01
1.900871917042005425e-03
2.352224924291115293e-01
2.558171309112926371e-03
2.352369124790880117e-01
1.995824347125689079e-03
2.487429703153848648e-01
1.145091072104376280e-03
2.464885217341099832e-01
8.598068566332401057e-04
2.345539718231058057e-01
1.058915709608323173e-03
2.331800442914794824e-01
9.641700338684553286e-04
2.471657746464073768e-01
6.901926382216555999e-04
2.469284301544285021e-01
3.126445950937887510e-04
2.344179438491112433e-01
8.799373267928109260e-04
2.346876030779065370e-01
3.129482688982199471e-04
2.467766428821255575e-01
-1.323288026314890675e-05
2.454953329984795318e-01
1.439425530460320237e-04
2.345695442762967819e-01
-1.523045696062176320e-04
2.335369548663397965e-01
1.976433621327459685e-04
2.465809730510550579e-01
2.232320964851160867e-04
2.461465260201552707e-01
-1.051091479864404705e-04
2.346359298008228456e-01
3.302029394476615706e-04
2.343108511426408858e-01
-2.291742377045314716e-04
4.687500000000002220e-01
0.000000000000000000e+00
4.699822547686007823e-01
-3.929424719971233177e-04
4.682155911532778214e-01
-1.646957505332765324e-03
5.000000000000002220e-01
0.000000000000000000e+00
5.009277044399549350e-01
-4.602828071023158164e-04
4.982882463984498189e-01
-1.881553501561909411e-03
4.739124231127907483e-01
-1.092855248369399741e-02
4.815464623662886190e-01
-3.186636130039620374e-02
4.985918112518470946e-01
-9.723597835246882565e-03
4.944503196949159296e-01
-2.710308989646567635e-02
4.694287935290237801e-01
-4.157674714899317614e-02
4.578460233765557774e-01
-4.950794242083182695e-02
4.769868706245766199e-01
-3.459432357658170920e-02
4.585514950687438196e-01
-3.949894032493046769e-02
4.502470276993352782e-01
-5.355123377437059906e-02
4.413923746999999231e-01
-5.388468659474129896e-02
4.451390070651417008e-01
-4.202251098485315639e-02
4.294001707608080531e-01
-4.285408185520926672e-02
4.254999672685116363e-01
-5.332210019873374895e-02
4.090684616088816616e-01
-5.286866644715201846e-02
4.053349985422035617e-01
-4.250174006277797345e-02
3.821262826745624452e-01
-4.079036310429735163e-02
3.955462818983996320e-01
-5.113588801424315960e-02
3.813573741036724862e-01
-4.804027448642101544e-02
3.636762652516132288e-01
-3.828100778579482388e-02
3.449155881938076873e-01
-3.591540575062874413e-02
3.628497545583044825e-01
-4.471195396107419118e-02
3.449044774896082299e-01
-4.130747517250307060e-02
3.220399445146870376e-01
-3.338491488609642704e-02
3.010808712596083070e-01
-2.999648900579052549e-02
3.302362088398739237e-01
-3.756200125044123483e-02
3.160195048368562576e-01
-3.362097310794424920e-02
2.846692495087632113e-01
-2.645978887069614510e-02
2.691277637132798994e-01
-2.356574621698783942e-02
3.000857853173091727e-01
-2.974113334616701465e-02
2.853828685948165966e-01
-2.576359506594967999e-02
2.521888697659303569e-01
-2.081603243262585695e-02
2.373532691957885021e-01
-1.753959138859280745e-02
2.741071316013951598e-01
-2.199017322877117389e-02
2.636298559398214669e-01
-1.859834076324239430e-02
2.263711977439060163e-01
-1.442230373752391784e-02
2.165289556277606442e-01
-1.205438083883985864e-02
2.529451366185387906e-01
-1.545578287211905530e-02
2.433323176938089749e-01
-1.223955703890022492e-02
2.065017995123583083e-01
-9.924989983612200750e-03
1.982142679929349005e-01
-7.510181340817047649e-03
2.368810121488878484e-01
-9.490869504105421336e-03
2.306544272705572662e-01
-7.231942618519580923e-03
1.925557398701404632e-01
-5.370203058463797648e-03
1.880280290981197200e-01
-3.909957389750642713e-03
2.158313641836018815e-01
-9.279068258506723964e-04
2.067627799063990746e-01
2.172990745495098023e-03
1.772516858673491569e-01
9.243521577640445336e-05
1.716251733639068411e-01
2.270927035033404838e-03
2.099702257878633127e-01
2.757819653525415970e-03
2.121127546855691159e-01
1.802453141048333905e-03
1.781331242004266513e-01
2.549774591816335832e-03
1.819817616545609251e-01
1.450057105339923238e-03
2.124387036870799550e-01
8.253458652041070417e-04
2.120620244358638606e-01
9.859600877418724964e-04
1.830932571657377661e-01
5.314611942326785514e-04
1.836008269846440277e-01
8.423430918855547836e-04
2.138875117045285490e-01
9.630683342808241338e-04
2.146797011919832354e-01
2.282032350701977198e-04
1.858779746252464948e-01
9.069573225041289901e-04
1.870319885026980600e-01
1.690038809620957613e-04
2.145268328594341356e-01
-2.799307647974935221e-04
2.138265860605117474e-01
2.633915772101305761e-04
1.867780085920537902e-01
-3.452246618036262102e-04
1.864436580716605507e-01
2.392257294421373630e-04
2.148612819627234716e-01
3.846310437536714462e-04
2.146848617502967183e-01
-3.657711900633135358e-04
1.873175977591629016e-01
3.840576632560741260e-04
1.872943671070251559e-01
-3.607063875608109977e-04
4.687500000000002220e-01
0.000000000000000000e+00
4.694411443769503367e-01
-7.087409434466329042e-04
4.654140652414214818e-01
-1.870038202348600197e-03
3.750000000000001665e-01
0.000000000000000000e+00
3.753097900011487242e-01
-5.312917605642643792e-04
3.701607861164627478e-01
-1.293216091298308567e-03
4.614080225639811128e-01
-8.295733126526951690e-03
4.484284569397618547e-01
-2.209857413399825971e-02
3.637368123670772779e-01
-5.208176292205669508e-03
3.469195424178281861e-01
-1.372353522204105419e-02
4.270541174341425661e-01
-2.681279915685899976e-02
4.047964645061471467e-01
-2.829285795877659049e-02
3.238186975005248880e-01
-1.616981623650931219e-02
3.006878730709389713e-01
-1.597525478536800450e-02
3.868227776466722778e-01
-2.909716763514875321e-02
3.674605389488568852e-01
-3.042097146874075259e-02
2.834608980202844575e-01
-1.556031233514695335e-02
2.652741107014539024e-01
-1.629829707141796855e-02
3.406907623369692661e-01
-2.991061150085535733e-02
3.155864263874452735e-01
-2.678197797772349786e-02
2.409191452750996942e-01
-1.610296919272000485e-02
2.191416418901557805e-01
-1.372082632417753051e-02
2.955454026092724784e-01
-2.419715064796778420e-02
2.760288607242437631e-01
-2.330544558973191016e-02
2.021207103462544230e-01
-1.176480493342638156e-02
1.860787315372598172e-01
-1.148813262888706381e-02
2.537702590676906289e-01
-2.161241944623482764e-02
2.340602567221150843e-01
-1.820534047379064602e-02
1.687829302644038576e-01
-1.075112936715657413e-02
1.539470960242510233e-01
-8.581908729417043330e-03
2.187531132932017952e-01
-1.548284742320576307e-02
2.046122274600377655e-01
-1.422379874493116120e-02
1.423263383451678354e-01
-6.916693481533147357e-03
1.319766411738380607e-01
-6.481105670754286341e-03
1.899005935803715905e-01
-1.256331743230447960e-02
1.775400564609193599e-01
-9.877692860643862149e-03
1.219185242060184388e-01
-5.754759187012045522e-03
1.136545619634310028e-01
-4.204107362798632612e-03
1.684909681180142005e-01
-7.766198118078707600e-03
1.606229309873725419e-01
-6.718179022334207738e-03
1.075034437516165092e-01
-3.068550495492238135e-03
1.024453122873958538e-01
-2.719561872680130096e-03
1.528329200708881952e-01
-5.479912291183078495e-03
1.470069325072527189e-01
-3.723704278441447406e-03
9.784751552662906970e-02
-2.183611420248184574e-03
9.463949949096016334e-02
-1.233938527434576445e-03
1.427133747004954989e-01
-2.332849671370016125e-03
1.406852595044627563e-01
-1.769127715952979740e-03
9.198325251422569127e-02
-5.431628270342397317e-04
9.240968288191424296e-02
-4.555343143449183197e-04
1.342927954611892183e-01
4.368059841797534981e-04
1.321357383996435708e-01
1.861853161243772793e-03
8.947541033168548985e-02
4.517592929826743449e-04
9.001576272516804977e-02
1.110582946794108324e-03
1.410339008726095300e-01
1.935317040862886626e-03
1.455038993061855690e-01
9.412593572756891309e-04
9.921713398333614764e-02
1.127155024233340288e-03
1.029725933456844961e-01
4.639431550149081631e-04
1.470606778969820727e-01
2.427129026001303687e-04
1.481418120053987209e-01
6.384178655363527237e-04
1.046035427814276664e-01
2.175212602156957451e-05
1.057838143597329139e-01
3.627435111252988844e-04
1.505626195996814520e-01
7.266383694503350619e-04
1.517657002474489536e-01
7.466660547674725088e-05
1.079091578942690810e-01
4.618215795164507323e-04
1.088469085070493114e-01
1.442195797277947842e-05
1.514273422822573212e-01
-3.396459991842918020e-04
1.514312651844784141e-01
2.092303621558495538e-04
1.085420992661874917e-01
-2.639087623463113306e-04
1.087502907276908237e-01
1.469997558337166391e-04
1.520375823407097982e-01
3.208288704938551655e-04
1.521455954656300846e-01
-3.296013596983210460e-04
1.090179010375859625e-01
2.154830748565205963e-04
1.092818640764616350e-01
-2.510256582209208459e-04
2.187500000000000555e-01
0.000000000000000000e+00
2.185789172850163276e-01
-2.151377547368355935e-04
2.138669597418888235e-01
-4.351041099516038792e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.090043558094640819e-01
-1.452783070497570914e-03
1.952691103629606018e-01
-4.476756828381337622e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.749987442027942097e-01
-4.913618824668160821e-03
1.599277303159082897e-01
-3.951542016647441834e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.498925088301157615e-01
-3.899276508203383586e-03
1.376730394455144557e-01
-4.900071412562607975e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.216518365132296664e-01
-4.791235613376154147e-03
1.091721592060876378e-01
-3.364508708169872998e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.945688445294192936e-02
-2.724514865875577764e-03
9.027742816664920122e-02
-3.116279147065120075e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.077137867830047613e-02
-2.978526982457482992e-03
7.306402084695341748e-02
-2.069982266617870301e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.689525123607967250e-02
-1.534033757902366919e-03
6.165409216590454766e-02
-1.607860835145517430e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.683725555000679330e-02
-1.496864157148009977e-03
5.296385424711211320e-02
-9.998249615413225440e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.005946600149249748e-02
-6.367094458366043480e-04
4.786763227451120567e-02
-6.031786375938726682e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.608470350763043538e-02
-5.144308292344836704e-04
4.488050512003197851e-02
-2.431870464976777389e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.385702031747101826e-02
-2.959369425774292488e-05
4.540307054766647837e-02
-5.963627420931507441e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.441677463429650335e-02
1.618254717888321123e-04
4.604124065425953261e-02
3.177767839537545889e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.243674513427309253e-02
3.907245375193050619e-04
5.446188479481153810e-02
1.484081763105617375e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.567672234944889831e-02
-6.643652513642586579e-05
5.643889886051374483e-02
1.117728380928924487e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.777344529415777419e-02
1.997348667419868802e-04
5.825233925235720478e-02
6.918115459704302975e-06
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.810494189937003007e-02
-1.406467566093560270e-04
5.828864362307994984e-02
5.960001403543737524e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.831055778306257209e-02
1.019573526192559107e-04
5.864465244108914982e-02
-1.219707693528904223e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.723189829119217698e-02
1.703567062828311926e-02
1.735338294413027102e-02
1.732732922637499409e-02
1.943374552521343751e-02
1.953452508095076048e-02
2.333706453623893284e-02
2.326689649796000875e-02
2.763302042024415664e-02
2.745898520498972831e-02
3.151471657292985451e-02
3.129587715824617977e-02
3.454806972049419278e-02
3.432955184921231140e-02
3.661090415526058184e-02
3.641500695410015975e-02
3.772880903195506563e-02
3.756924501746747302e-02
3.800652282106767310e-02
3.787232197501115560e-02
3.765166701244567621e-02
3.757483416240994106e-02
3.270582859393898756e-02
3.269677360125164411e-02
2.595846108415757886e-02
2.596360220713328504e-02
1.990665325201844069e-02
1.990292758717402896e-02
1.325832221302439273e-02
1.325939503916181983e-02
6.654659239307372798e-03
6.654321463844470146e-03
2.933625362929114137e-05
2.783764655482091741e-05
1.746972972665833054e-02
1.741235206199651109e-02
1.953459175922695260e-02
2.315481596169974288e-02
2.729391993254779575e-02
3.111043232656827279e-02
3.415103101244824912e-02
3.625983157768666171e-02
3.744131444553049082e-02
3.777330615454874835e-02
3.750668349350520098e-02
3.269209828510008520e-02
2.596233624707036669e-02
1.990574577711362939e-02
1.325640863642337484e-02
6.657209109931841277e-03
2.296077439406553209e-05
1.740454536907497934e-02
1.730355393312018111e-02
1.941152733693738558e-02
2.298911031447943218e-02
2.711460646461895732e-02
3.092874899334733391e-02
3.398009957495712330e-02
3.611147185520508646e-02
3.731433214103551527e-02
3.767817630865192419e-02
3.742576355793439391e-02
3.268646421520884221e-02
2.595556691461361684e-02
1.991577929893705370e-02
1.324763924391893222e-02
6.665686836549616565e-03
1.028153965977948516e-05
1.706677134683460759e-02
1.699759345673379843e-02
1.918995050268585204e-02
2.278087661974566996e-02
2.691957057098904801e-02
3.073618284121986538e-02
3.379586868584261855e-02
3.594295073728426271e-02
3.716418407056354400e-02
3.755568915728690893e-02
3.731136194812212370e-02
3.267262749903215857e-02
2.594575669821978792e-02
1.993184125374540885e-02
1.323347901263398178e-02
6.680109414933278755e-03
-1.149573315484897741e-05
1.635592322148940458e-02
1.653592043893295851e-02
1.893158670924537448e-02
2.256657312513470764e-02
2.672652034972979734e-02
3.053397339610886344e-02
3.358954970528183620e-02
3.573930531250976705e-02
3.697175627556799349e-02
3.738440192385587141e-02
3.714579699805137247e-02
3.264429351005630753e-02
2.593571165080945512e-02
1.995155736826102755e-02
1.321602461601815298e-02
6.698935580180682622e-03
-4.052974611715298302e-05
1.526175668853342257e-02
1.597216506058381225e-02
1.873258026984882946e-02
2.238899375196019836e-02
2.656171069397841866e-02
3.033106507461600168e-02
3.335864830695423749e-02
3.549377556993158628e-02
3.672205057432841036e-02
3.715181530362369339e-02
3.691594142962424663e-02
3.259780379842040776e-02
2.592767275940364990e-02
1.997234124491810772e-02
1.319816832757172466e-02
6.719393774731127929e-03
-7.266585666012507615e-05
1.324891209953149400e-02
1.560149089445222841e-02
1.861984897564891717e-02
2.231301595069962174e-02
2.644080148315906473e-02
3.014129267340058885e-02
3.310112162951268922e-02
3.520469890725360512e-02
3.640427838959532647e-02
3.685351162316741896e-02
3.661543221274186910e-02
3.253338887199834495e-02
2.592298974396857469e-02
1.999215497597437233e-02
1.318269191854356051e-02
6.738418060063003541e-03
-1.029369907767120618e-04
1.135404772318400826e-02
1.520966519437615475e-02
1.871676432412722885e-02
2.234989258065196716e-02
2.636153865397609930e-02
2.997844130528614509e-02
3.280596237833251910e-02
3.487979555018965588e-02
3.600893774908400097e-02
3.649658368951631815e-02
3.624391543922762804e-02
3.245459585798914082e-02
2.592168069653717766e-02
2.001023353718103109e-02
1.317114543843947438e-02
6.753961520592319419e-03
-1.276796861635420095e-04
3.248851569973614396e-03
1.720180749945201051e-02
1.829283633934896888e-02
2.279708670239919202e-02
2.626100824405935494e-02
2.988122695057353687e-02
3.247051091276939583e-02
3.452835164343156377e-02
3.554145240964975971e-02
3.609458727445381820e-02
3.582092904239367326e-02
3.236849660031479448e-02
2.592560946752815038e-02
2.002436735584994798e-02
1.316630167626379327e-02
6.762897289077998003e-03
-1.419214068045223179e-04
9.006341426072012046e-03
1.503829855260892245e-02
1.960195323897455377e-02
2.264589055197360062e-02
2.641988529343506850e-02
2.971211477888913849e-02
3.211378658045192097e-02
3.416467496823930722e-02
3.500246441650556317e-02
3.567506558519732696e-02
3.534888481227436985e-02
3.227810540041261417e-02
2.593019661773525095e-02
2.003820360407437481e-02
1.316392037346148652e-02
6.769101527796009612e-03
-1.510463350365766919e-04
8.348175647453535964e-02
5.234494087889532410e-02
8.393684684595351109e-02
5.142673534214946968e-02
1.465105507339690798e-02
1.889014112871294573e-02
2.038814630611920919e-02
2.459348700864675413e-02
2.621273037282177004e-02
2.987627661449236000e-02
3.100746622910132561e-02
3.331945371912237164e-02
3.362431157042373997e-02
3.461869000477971192e-02
3.428522470291788665e-02
3.207387523687080244e-02
2.598167412813715341e-02
2.003637887899006875e-02
1.319976270100382820e-02
6.743071043225612113e-03
-1.100589072806524443e-04
8.359610695953469117e-02
5.214929099287880787e-02
2.163714268943476432e-02
2.450641223209934841e-02
2.180672838787442794e-02
2.617791626099354521e-02
2.623848587615228156e-02
2.962785851363867323e-02
3.035618542479571330e-02
3.239829065199118646e-02
3.285091142676319076e-02
3.372761947890020456e-02
3.371373831306520574e-02
3.192760867023521076e-02
2.607375567077793721e-02
1.998922246097409317e-02
1.327177124629796805e-02
6.682077460956468984e-03
-1.947041174859314903e-05
8.365162643199004766e-02
5.261649103735041577e-02
2.617094897060042238e-02
2.554349001735143482e-02
2.344050207370712222e-02
2.530319766624465269e-02
2.659238054579262517e-02
2.862973488691540613e-02
3.023479004800684253e-02
3.164601568780824048e-02
3.264045207916971281e-02
3.325704268467378349e-02
3.355715143179782700e-02
3.187243157348337852e-02
2.614209963127311215e-02
1.995090395721511867e-02
1.332051425226679804e-02
6.642342609972662522e-03
3.633015136167402811e-05
8.369610828591982077e-02
5.260509961546921964e-02
2.607961978268810363e-02
2.422617265078552684e-02
2.290299846407553575e-02
2.416704134025886297e-02
2.610301619114985261e-02
2.800454765615963473e-02
2.993969143920195697e-02
3.137298929250249141e-02
3.252058771580319807e-02
3.317220571883849889e-02
3.354801110616215803e-02
3.192092037597727555e-02
2.616339825659663026e-02
1.995724364441491677e-02
1.332632895618246494e-02
6.639052027436509983e-03
4.415018930025041779e-05


==> dat/ins/hdmopt_stochiso.mean.opt.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 1.420317068148047729e-02 -1.751485667303532417e-02
1.285714285714285587e+00 7.142857142857142461e-02 3.668136624996837236e-02 -7.576906271976718279e-04
1.428571428571428603e+00 7.142857142857142461e-02 3.984314719324217463e-02 3.689184414290484055e-04
1.571428571428571397e+00 7.142857142857142461e-02 3.464494799843507306e-02 9.816162052546915408e-04
1.714285714285714413e+00 7.142857142857142461e-02 3.476140073679240966e-02 -3.191514291893902933e-04
1.857142857142857206e+00 7.142857142857142461e-02 3.550798637987765544e-02 3.102711054314747057e-05
2.000000000000000000e+00 7.142857142857142461e-02 3.661339479631569443e-02 -5.337050357527722572e-04
1.142857142857142794e+00 1.428571428571428492e-01 4.236784850173933026e-02 -3.122963094006278584e-02
1.285714285714285587e+00 1.428571428571428492e-01 6.185285710716773716e-02 -1.044349477861171958e-02
1.428571428571428603e+00 1.428571428571428492e-01 7.000715740020746480e-02 3.083913546188824396e-03
1.571428571428571397e+00 1.428571428571428492e-01 6.306184055620550621e-02 2.365548550978922079e-03
1.714285714285714413e+00 1.428571428571428492e-01 6.670203371545717352e-02 -1.866031034464312897e-03
1.857142857142857206e+00 1.428571428571428492e-01 6.932652519076513975e-02 -2.518577565012637296e-04
2.000000000000000000e+00 1.428571428571428492e-01 7.164414835992455322e-02 -2.357703651955325719e-03
1.142857142857142794e+00 2.142857142857142738e-01 7.770756280739742061e-02 -4.050716292706264127e-02
1.285714285714285587e+00 2.142857142857142738e-01 8.468949800583677745e-02 -1.760320660394816550e-02
1.428571428571428603e+00 2.142857142857142738e-01 9.451285682443413827e-02 4.035175266703460752e-03
1.571428571428571397e+00 2.142857142857142738e-01 8.460292187944801201e-02 2.143782271899560051e-03
1.714285714285714413e+00 2.142857142857142738e-01 9.670346633752804899e-02 -4.668984349822036944e-03
1.857142857142857206e+00 2.142857142857142738e-01 1.022901389477305634e-01 -1.839079582632857732e-03
2.000000000000000000e+00 2.142857142857142738e-01 1.058231442912077880e-01 -5.647115911221474438e-03
1.142857142857142794e+00 2.857142857142856984e-01 1.146664389449644356e-01 -3.807721058082760845e-02
1.285714285714285587e+00 2.857142857142856984e-01 1.051088521899398998e-01 -1.570538208425538082e-02
1.428571428571428603e+00 2.857142857142856984e-01 1.165393402560193498e-01 1.551057842757807984e-03
1.571428571428571397e+00 2.857142857142856984e-01 1.048284105389556964e-01 -1.806790845537870147e-03
1.714285714285714413e+00 2.857142857142856984e-01 1.274451870445478807e-01 -8.119982996629377531e-03
1.857142857142857206e+00 2.857142857142856984e-01 1.370668464281410703e-01 -6.274909248004882645e-03
2.000000000000000000e+00 2.857142857142856984e-01 1.423629880436198536e-01 -1.040461818634365321e-02
1.142857142857142794e+00 3.571428571428570953e-01 1.330168744196189023e-01 -2.414257416394541625e-02
1.285714285714285587e+00 3.571428571428570953e-01 1.227755283086671145e-01 -5.056023483056676024e-03
1.428571428571428603e+00 3.571428571428570953e-01 1.388872472486363252e-01 -6.809682144340581215e-03
1.571428571428571397e+00 3.571428571428570953e-01 1.352173559021060401e-01 -1.041881533805142680e-02
1.714285714285714413e+00 3.571428571428570953e-01 1.636592769638404721e-01 -1.171590231258627136e-02
1.857142857142857206e+00 3.571428571428570953e-01 1.780875062543714749e-01 -1.462270085480691338e-02
2.000000000000000000e+00 3.571428571428570953e-01 1.867542265216888264e-01 -1.616259356577619960e-02
1.142857142857142794e+00 4.285714285714285476e-01 1.383910498342778017e-01 -2.064004515238188064e-02
1.285714285714285587e+00 4.285714285714285476e-01 1.452331266700753465e-01 6.536210919290504811e-04
1.428571428571428603e+00 4.285714285714285476e-01 1.721460764334823146e-01 -2.076306908387567929e-02
1.571428571428571397e+00 4.285714285714285476e-01 1.886989697149615008e-01 -2.134004088345124381e-02
1.714285714285714413e+00 4.285714285714285476e-01 2.122846822629130825e-01 -1.790353362568171056e-02
1.857142857142857206e+00 4.285714285714285476e-01 2.304057221779190756e-01 -2.446101013154293805e-02
2.000000000000000000e+00 4.285714285714285476e-01 2.428820819312846047e-01 -2.233089317554996789e-02
1.142857142857142794e+00 5.000000000000000000e-01 1.821986459643623879e-01 -1.354395365192467837e-02
1.285714285714285587e+00 5.000000000000000000e-01 2.063427176895249182e-01 -2.410459925819417523e-02
1.428571428571428603e+00 5.000000000000000000e-01 2.369151058686687628e-01 -2.928425227667621686e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.631113574683360268e-01 -3.123996901674783860e-02
1.714285714285714413e+00 5.000000000000000000e-01 2.795385045194597184e-01 -2.967908781568576182e-02
1.857142857142857206e+00 5.000000000000000000e-01 2.944445970164070170e-01 -2.996046199030345455e-02
2.000000000000000000e+00 5.000000000000000000e-01 3.054219119496850987e-01 -2.849262709752851258e-02
1.000000000000000000e+00 4.545454545454545581e-02 -3.473561857298388539e-02 1.528263340125199723e-02
1.000000000000000000e+00 9.090909090909091161e-02 -6.724142314426920231e-02 -2.573364149122923591e-02
1.000000000000000000e+00 1.363636363636363535e-01 -6.480978356847071076e-02 -9.458756157780552620e-02
1.000000000000000000e+00 1.818181818181818232e-01 -1.896762281651835635e-02 -1.578900015156407266e-01
1.000000000000000000e+00 2.272727272727272929e-01 6.215091508988737634e-02 -1.939662523298488483e-01
1.000000000000000000e+00 2.727272727272727071e-01 1.601896838859506733e-01 -1.884418938562657242e-01
1.000000000000000000e+00 3.181818181818181768e-01 2.506381242328493686e-01 -1.327396471786482512e-01
1.000000000000000000e+00 3.636363636363636465e-01 3.048990311987090918e-01 -3.509917396421692593e-02
1.000000000000000000e+00 4.090909090909091161e-01 2.459065797630494432e-01 8.488443427967676258e-02
1.000000000000000000e+00 4.545454545454545858e-01 1.000855414789858649e-01 1.138079254406354490e-01


==> dat/ins/hdmopt_stochiso.mean.opt.soln.dat <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
-1.522970396745609335e-02
1.956902693806286675e-02
-4.277528898499548260e-03
-1.132598297723288322e-02
8.130932185421097316e-03
5.786474719736502820e-03
-3.993135209592001134e-02
1.184930626698854107e-02
-2.380272526818950993e-03
-1.655110920786432085e-02
1.493376050326842945e-02
1.806505157853046523e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.629744810684622541e-02
1.771278035159827135e-03
1.626917453400929942e-02
-1.082965834376172940e-03
2.902006650265689935e-02
1.367828308645309800e-03
3.051522524182956331e-02
-8.830189022110242680e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.332598209364356523e-02
-3.875565535076280787e-04
1.252847384326954278e-02
5.350175521502019069e-04
2.624678619182632330e-02
1.842486032021465995e-04
2.447881050617096987e-02
6.687859026393151544e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.251553111158911630e-02
7.503641766999455561e-05
1.269413252007138906e-02
-1.133458547721076070e-04
2.460293271139388574e-02
-3.881268555280569302e-05
2.510731582138745616e-02
-1.351698043390328846e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.263662262278669561e-02
1.615397780832973025e-05
1.298475493891150523e-02
-3.989107336579047466e-05
2.512001813495192554e-02
2.744254195890244774e-05
2.579065119864975414e-02
-2.436802207413809825e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.360982263871680573e-02
-1.515829609401913376e-04
1.445390336003490525e-02
-9.636566343229629886e-05
2.708402601118036976e-02
-4.956248211479022349e-04
2.870473747659275932e-02
-3.821311759437300893e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.523789214058034018e-02
-5.470055070815627051e-05
1.601704032242522169e-02
-1.097840509474116993e-04
3.019321016245431546e-02
-2.977881503277592492e-04
3.170116792179896587e-02
-4.179144506644036057e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.685890602894297985e-02
-1.443302201101382548e-04
1.775953423536428752e-02
-1.065262881518351323e-04
3.335112015529297091e-02
-4.964597191399859350e-04
3.506951141889508988e-02
-4.207238983885618565e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.860983661678692475e-02
-7.952228536417673506e-05
1.941289067822694545e-02
-9.976271793876220339e-05
3.667928607915199590e-02
-3.611943847612282608e-04
3.822329695909167796e-02
-3.996497523991906619e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.014745499111702393e-02
-1.321292907408582091e-04
2.142398025595729227e-02
-1.385473564460412894e-04
3.964055344469973735e-02
-4.472285661427509874e-04
4.195739049318677333e-02
-4.386570374243824524e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.350401752149181706e-02
-2.957382206395206309e-05
2.532500474089345588e-02
-6.014627322005026576e-05
4.609076643835897935e-02
-1.922627806193498239e-04
4.951470144866025602e-02
-2.290818568088172661e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.734297779641287757e-02
-7.980192270569782175e-05
2.826936782631181769e-02
-2.560577779656941625e-05
5.331286667872950358e-02
-2.326410108153591986e-04
5.516465775170913133e-02
-8.889258418924515770e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.883196298042602773e-02
3.029529729254439336e-05
2.925996589812179111e-02
-2.132535689611673841e-05
5.622006155333122979e-02
2.852909424664070825e-05
5.705090241276505880e-02
-7.050282757208655316e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.975255335658069655e-02
-5.023454335985994782e-05
3.002545563173778659e-02
-3.674459163846090541e-06
5.799166460967446202e-02
-1.192748134235035995e-04
5.852571710499512164e-02
-1.734417745186428737e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.013745685652033379e-02
3.427323829008041193e-05
3.028239878657919965e-02
-1.793856197199406250e-05
5.872386409944437696e-02
6.143923451691187736e-05
5.900497422707025319e-02
-4.058797373683797693e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.032725762728046698e-02
-2.576636213971082105e-05
3.053274293050463328e-02
3.421537465451906178e-05
5.912550012734396621e-02
-5.911394040201703529e-05
5.945170036579475181e-02
5.882303648499364473e-05
-5.910710401183490864e-02
-1.002653084552472020e-02
1.769581839141422036e-03
-2.178669102367318533e-02
2.196085316407429822e-02
-5.266150391310970430e-03
-7.046888318964010522e-02
-3.533285891782730892e-02
8.650969317653828261e-03
-3.050298975917732289e-02
2.883161820297637165e-02
-1.069036656315481941e-02
3.975400944058748998e-02
-7.700810561782423305e-04
4.323732619029418273e-02
-4.810873433299293976e-05
4.932139812995378625e-02
-3.620089828968256398e-03
5.467381049436021573e-02
8.360106866061147238e-04
3.825551582473898232e-02
1.271730671431928281e-03
3.579075655967896286e-02
6.906634282010577254e-04
4.924180253913806177e-02
2.473054383576299333e-03
4.634563167822768059e-02
7.150828274716785476e-04
3.631099168286829743e-02
-3.189133750544420804e-04
3.727971430483156823e-02
-1.555358292651998241e-04
4.764015946773177135e-02
-7.381010097936257760e-04
4.924166663586022896e-02
-2.275116659405188859e-04
3.739716299127390092e-02
7.377304666275024249e-06
3.840267356740564852e-02
-5.934845821771845241e-04
4.945583938986154726e-02
-7.407950495060233427e-05
5.081153033686693077e-02
-1.103478025194842491e-03
4.042242794982038590e-02
-1.027704608476430210e-03
4.278635087033368783e-02
-8.445689609603765618e-04
5.364332103829801829e-02
-1.746905267768593742e-03
5.674507256660781679e-02
-1.459411265653443339e-03
4.489371314734327822e-02
-7.119992185547698200e-04
4.707347208905202779e-02
-9.131285862190561837e-04
5.938208507779885875e-02
-1.279128022671912343e-03
6.217162049483959674e-02
-1.592559168629034900e-03
4.950049389359621743e-02
-1.045541424595442231e-03
5.197151653646798347e-02
-9.238300280919832172e-04
6.535304700998893768e-02
-1.780492426680521482e-03
6.852439654200881414e-02
-1.589717856384117740e-03
5.424597997170020613e-02
-8.224253088226544071e-04
5.647356458914424421e-02
-8.785239817862686889e-04
7.136670498514528782e-02
-1.438218408503272230e-03
7.421374384140476399e-02
-1.518018687400856173e-03
5.850291294526734076e-02
-9.327675377462396090e-04
6.167411040391871518e-02
-8.917179340668596535e-04
7.679190822968043340e-02
-1.574101220879273698e-03
8.066201576415156504e-02
-1.482327169926127286e-03
6.778374410353160684e-02
-4.755679229784943963e-04
7.261197193398205574e-02
-4.933405748211651572e-04
8.862132319915097534e-02
-8.642618659277785491e-04
9.467308812755091674e-02
-8.388095400514351428e-04
7.794023327611242224e-02
-4.519819759262012427e-04
8.069481261576716413e-02
-1.910948716131098636e-04
1.012732576852833771e-01
-7.280681186090402421e-04
1.048764142403474098e-01
-3.289405313230769033e-04
8.218564877610132213e-02
-3.754663892585635737e-06
8.338109842883183187e-02
-1.435416957399766034e-04
1.067540420822648412e-01
-6.451516821507204081e-05
1.082656821280779252e-01
-2.382276445413103873e-04
8.472053821657467287e-02
-2.048693340448534846e-04
8.550334183526532572e-02
-4.140583848115009951e-05
1.099493437692995318e-01
-3.036932965933896128e-04
1.109622182845335092e-01
-7.324354171213626544e-05
8.577174133838262604e-02
8.110763577893781873e-05
8.616922358933967740e-02
-6.784846674590682173e-05
1.112938163786689749e-01
9.279266979885574473e-05
1.117802362570186059e-01
-1.016946256570877083e-04
8.638963429650321768e-02
-9.838668804218559326e-05
8.677888399022228028e-02
7.681233917503660379e-05
1.121168151174535832e-01
-1.410826158903263439e-04
1.125324258425822455e-01
9.388338590534905351e-05
-6.971029413414640830e-02
-7.690625506383960697e-02
1.852164279324582802e-02
-3.940143303232456623e-02
3.577845281420700269e-02
-1.716755173851909275e-02
-5.517072056878705166e-02
-1.148021837138317458e-01
3.152117580489501025e-02
-4.869972441110084760e-02
4.283642857536917870e-02
-2.248503051353569968e-02
5.817821098802484353e-02
-6.597653703684687974e-03
6.515089536653087543e-02
1.246908507317573932e-03
6.662777460240137950e-02
-9.715659758492325992e-03
7.496846940375226365e-02
1.587631711539737658e-03
5.917284470363834425e-02
3.713149410984448520e-03
5.607209910518105855e-02
6.428992774916688019e-04
6.812185560398424655e-02
4.835697422395694722e-03
6.496185209352553502e-02
4.080231631647445530e-04
5.860042680078508121e-02
-1.307302659139202407e-03
6.103453466255097382e-02
-4.105124597227579925e-04
6.921266069523791808e-02
-2.055445756189396185e-03
7.271157917792102354e-02
-7.040554232622343780e-04
6.129922531655560697e-02
-2.409037220562953096e-04
6.302280585266389901e-02
-1.768532482150962995e-03
7.296730005335878844e-02
-5.282313531898482359e-04
7.506911936189014645e-02
-2.620002983338735707e-03
6.678371794664474115e-02
-2.649543480443554162e-03
7.063959982540793381e-02
-2.228116225463229287e-03
7.989315118659826020e-02
-3.733973120596716013e-03
8.453949268594818101e-02
-3.130399367753123382e-03
7.371114358674685230e-02
-1.989038563706112435e-03
7.704677079321226030e-02
-2.439503331613245094e-03
8.795035378205831589e-02
-2.832658014751915018e-03
9.176510032418003227e-02
-3.452433369434125196e-03
8.097091135823085428e-02
-2.689237143052007444e-03
8.479976018439333574e-02
-2.407192836788779166e-03
9.642658924771797813e-02
-3.757304649994885545e-03
1.008780145223882874e-01
-3.350656613924310294e-03
8.810995497794761599e-02
-2.191090756394652780e-03
9.150439546113134370e-02
-2.297797047949732153e-03
1.045559747367642012e-01
-3.060668641090354310e-03
1.084161085484160181e-01
-3.202273081875725222e-03
9.458183058002553323e-02
-2.357186662840465071e-03
9.901871973351396294e-02
-2.199493139478467685e-03
1.119535352785257787e-01
-3.264505404877144842e-03
1.168455986748928310e-01
-3.022870740109396930e-03
1.086527711023266424e-01
-1.347483111173248139e-03
1.157591476448834866e-01
-1.253380554453507531e-03
1.279364141604579785e-01
-1.910153246260911123e-03
1.359300895106664020e-01
-1.722643776554627073e-03
1.233711178101977168e-01
-1.052755597721373969e-03
1.277330679318997020e-01
-5.018779447765762741e-04
1.442980121218869760e-01
-1.413665288104958657e-03
1.492949994408928893e-01
-7.047890736299143848e-04
1.299523018776848060e-01
-1.526844023517778890e-04
1.317240639294241789e-01
-3.498507758738802998e-04
1.518082915039517533e-01
-2.659747636166077565e-04
1.537782747980990516e-01
-4.741420631135514281e-04
1.336930945613669097e-01
-4.125226980071279191e-04
1.349082476031328859e-01
-1.138515961692199391e-04
1.559697619484144981e-01
-5.267698805779950271e-04
1.573497047609913047e-01
-1.618845248627443281e-04
1.353020146658255041e-01
9.568055955956516535e-05
1.358458067801913693e-01
-1.400619413798831708e-04
1.578071263473973807e-01
8.901111159556523230e-05
1.583761250040133794e-01
-1.820780176095110044e-04
1.363062644414247959e-01
-1.859723777882296421e-04
1.367261388633633223e-01
1.082769409157631414e-04
1.589586749144653866e-01
-2.309432230056846121e-04
1.593702896104884914e-01
1.203741407661938908e-04
-2.842570325989300303e-02
-1.488154562434717554e-01
4.761951637517250480e-02
-5.731908950744422915e-02
4.964029952726804057e-02
-2.662460705830597268e-02
1.078798845161272647e-02
-1.816659661280788929e-01
6.639856597690173279e-02
-6.320693555036621669e-02
5.645144921457008469e-02
-3.050429176593730252e-02
7.493015372473295355e-02
-1.250699174796359239e-02
8.432118990903961220e-02
1.753386609997463789e-03
8.303420074110104410e-02
-1.447664198063824958e-02
9.340360051576240830e-02
1.514029493204710215e-03
7.617658535748955684e-02
5.695940098546975298e-03
7.306214949120407032e-02
-1.190550776842244413e-05
8.353885603428455597e-02
6.136488451574165920e-03
8.054450821848237185e-02
-6.786576277073840544e-04
7.955065148019471732e-02
-2.963503210222002276e-03
8.433838184574853070e-02
-1.171868493559183712e-03
8.969338205953737708e-02
-3.998374590320980318e-03
9.599202788004218556e-02
-1.859291126217403178e-03
8.451374984684097147e-02
-9.883988558515334477e-04
8.701130195719565530e-02
-3.646251958985825738e-03
9.604965135413251476e-02
-1.690137450285931998e-03
9.895537775184716500e-02
-4.863882568374524457e-03
9.304581500053921150e-02
-4.984138578771440432e-03
9.852343769117127836e-02
-4.179699158351340982e-03
1.063209503651929566e-01
-6.378121489525226395e-03
1.126734773615954283e-01
-5.367316399492008498e-03
1.021755633434009991e-01
-3.813687096184236423e-03
1.064051366674613336e-01
-4.609820338402023134e-03
1.164829696329106046e-01
-4.939522144000081834e-03
1.210601115529077870e-01
-5.905722909445514958e-03
1.118044731672396264e-01
-4.965932287153512932e-03
1.168440640536591441e-01
-4.414551891666242643e-03
1.271874064752656353e-01
-6.290032031522846054e-03
1.327797585291466964e-01
-5.575180156036162182e-03
1.207880270773556280e-01
-4.037021374044809027e-03
1.250261954394797370e-01
-4.210811798782241808e-03
1.368937951344178505e-01
-5.107683172414787323e-03
1.414158037004613899e-01
-5.309087052375122129e-03
1.289912053586633467e-01
-4.276528816023589773e-03
1.342420924035729879e-01
-3.937214079364566646e-03
1.457714657126839286e-01
-5.369175443362338498e-03
1.512964354698712321e-01
-4.917438672370169628e-03
1.465345979535872534e-01
-2.542980018217611687e-03
1.552411626012752122e-01
-2.235039940997554479e-03
1.645082929475581990e-01
-3.231923793131383747e-03
1.737375465246533135e-01
-2.775149330121383113e-03
1.641173980032638313e-01
-1.799912275573012192e-03
1.695963950460362413e-01
-9.338589616008378860e-04
1.828842401414477181e-01
-2.196956344540655463e-03
1.886719449026246220e-01
-1.182465566250414562e-03
1.723487046135185885e-01
-4.033209998976266999e-04
1.744504802989093606e-01
-6.068687916695116209e-04
1.915974024725711211e-01
-5.618147089991549570e-04
1.937604826704638628e-01
-7.424358606104557862e-04
1.767985264794696976e-01
-6.421482419794204881e-04
1.782967300972193581e-01
-2.170545637132682295e-04
1.961970507209884196e-01
-7.533785116189838007e-04
1.977606123763890611e-01
-2.784623795150046460e-04
1.788182250171994614e-01
7.182622745629141815e-05
1.793819092506441226e-01
-2.255270274436107765e-04
1.983425985994061447e-01
4.353084671969585428e-05
1.988734519169347847e-01
-2.678997751370813026e-04
1.800764820858328508e-01
-2.744610512738744016e-04
1.804713942757090739e-01
1.275092233214831475e-04
1.996625782711796415e-01
-3.145449927257924555e-04
2.000344921651966701e-01
1.274379643109043684e-04
5.762782053052598052e-02
-1.931268312867760739e-01
8.727281707949467726e-02
-6.782815769698805064e-02
6.290633957842106661e-02
-3.123646535860094553e-02
1.098103674118868778e-01
-2.005044346898248175e-01
1.095221655474482580e-01
-6.874236543714751235e-02
6.901584489523576726e-02
-3.129417559538629628e-02
9.093875942831385062e-02
-1.562963973048131158e-02
1.022269519457826292e-01
1.354883519403853997e-03
9.849457760687695129e-02
-1.549219938583278229e-02
1.107530930892614146e-01
7.103959972300191066e-04
9.041276736091057031e-02
5.989616708066324013e-03
8.765672687385296646e-02
-1.583776611937630190e-03
9.711334350892208978e-02
5.107951694057097716e-03
9.477411807087179896e-02
-2.737462773402175604e-03
9.979017871938174189e-02
-5.136369307882053190e-03
1.077590387498190000e-01
-2.788264271699651860e-03
1.100043580464355464e-01
-6.318401754729690602e-03
1.197371805690331109e-01
-4.045372548611182728e-03
1.077012250334759141e-01
-2.698403556761707744e-03
1.110485069872129138e-01
-6.270648856084865518e-03
1.196600254275529546e-01
-4.095256425972445928e-03
1.234894792495071780e-01
-7.845918853193373926e-03
1.198285763929469866e-01
-7.886999266579763912e-03
1.270745064836553140e-01
-6.701630584379366165e-03
1.336771835722860846e-01
-9.468191824122156736e-03
1.418056671038541161e-01
-8.192889393105185630e-03
1.309694397642700014e-01
-6.225862374562594025e-03
1.358352679931769391e-01
-7.319513398297640243e-03
1.457508890334622831e-01
-7.692043078240538151e-03
1.508466816577181957e-01
-8.826349843678117646e-03
1.426664093908825426e-01
-7.700344398963811232e-03
1.487614343925421911e-01
-6.826443302728577196e-03
1.583169713315912830e-01
-9.157656464462794743e-03
1.648487974015437341e-01
-8.154517177704673908e-03
1.529532258758429797e-01
-6.269902633070603692e-03
1.576657353408738860e-01
-6.476787559784482999e-03
1.690421818437795320e-01
-7.518280756294329695e-03
1.738508071102251029e-01
-7.691040456004841208e-03
1.623668514173688682e-01
-6.514111068416524562e-03
1.680829552094758039e-01
-5.943624679080824341e-03
1.788303286646328039e-01
-7.675899753852888883e-03
1.846521469462381604e-01
-6.990759096403655060e-03
1.819116939775570485e-01
-3.968911215936820822e-03
1.914532819766358029e-01
-3.330359665051350546e-03
1.987838661418740993e-01
-4.741096152035606526e-03
2.084053417642241224e-01
-3.881893617742742785e-03
2.006421535223859021e-01
-2.591658207055771122e-03
2.065530411437780101e-01
-1.443901345118163253e-03
2.174163357553006992e-01
-2.968888637905015091e-03
2.232623748764016036e-01
-1.712139590218256322e-03
2.095734477842315091e-01
-7.394526580488966581e-04
2.117240664500916192e-01
-8.774534097466657858e-04
2.262884392499903141e-01
-9.320864724105432401e-04
2.283503171223009165e-01
-1.004995241490607306e-03
2.141803819841319734e-01
-8.558761207265989544e-04
2.157523993096840675e-01
-3.438757137082541684e-04
2.307581804119788749e-01
-9.448670503803160807e-04
2.322813138400197097e-01
-4.129728925513503229e-04
2.163853074153452294e-01
3.778243656671662038e-06
2.168592553586995431e-01
-3.079900704593371602e-04
2.329489302680803342e-01
-4.703177052177646002e-05
2.333451926117373620e-01
-3.424174677463667294e-04
2.177204590698265385e-01
-3.493698229690788792e-04
2.180621625410574249e-01
1.192106612567357340e-04
2.342526092866094034e-01
-3.775933434026872149e-04
2.345565966654320489e-01
9.963272223901160918e-05
1.650904328934321430e-01
-1.868161416473597403e-01
1.310769017379467272e-01
-6.558965022615054208e-02
7.506269750932104134e-02
-2.921580190920129716e-02
2.173524802966276259e-01
-1.638988898427993501e-01
1.502383099374484110e-01
-5.762321167101736030e-02
8.061098810815134352e-02
-2.693240904657606336e-02
1.055712984491151141e-01
-1.443813996421857218e-02
1.189521314153493825e-01
1.493369379376678760e-04
1.122615651166337103e-01
-1.241857134840120870e-02
1.267119547491219467e-01
-8.171162958103503913e-04
1.039732071463770613e-01
3.416297143671127509e-03
1.023682163179394922e-01
-4.206669866685115722e-03
1.114111088434208419e-01
8.108017749214617344e-04
1.109861530954880243e-01
-5.936802992874713573e-03
1.205595901290810873e-01
-7.541318525518751759e-03
1.320378121053651932e-01
-5.586353005575031387e-03
1.317159348847241063e-01
-8.765167023528062235e-03
1.447922360911385598e-01
-7.524695056134783969e-03
1.321357282664755717e-01
-5.925956615538996962e-03
1.365177671582738228e-01
-9.612853976133633321e-03
1.453814391708840303e-01
-8.242601911692367875e-03
1.504008402202308692e-01
-1.149250968031026443e-02
1.480014862388945862e-01
-1.108798564466897257e-02
1.569410935816625274e-01
-9.818783765018894785e-03
1.629280170186588883e-01
-1.269612810138390051e-02
1.725418823201357033e-01
-1.161490976670349028e-02
1.609356783143210956e-01
-9.350638930926254144e-03
1.662158271538198284e-01
-1.041813234201604405e-02
1.766332983231500009e-01
-1.121152446491623794e-02
1.820561125069350972e-01
-1.203353629957123506e-02
1.742140785555416627e-01
-1.062531945937707570e-02
1.810842065643330501e-01
-9.537253106426673774e-03
1.904036465016727964e-01
-1.205647904177339913e-02
1.974812128929725741e-01
-1.097899272616549918e-02
1.852166508226621433e-01
-8.849314274157414270e-03
1.900347563955612218e-01
-8.939385284946638546e-03
2.015131284407400414e-01
-1.025461734599774841e-02
2.062588645045748126e-01
-1.017846691077098700e-02
1.952017590743627129e-01
-8.821871516934885749e-03
2.010312967442061949e-01
-8.033516980901420079e-03
2.114894697369287535e-01
-9.908652901769308963e-03
2.172160218630809492e-01
-9.054117720436689887e-03
2.151442426300926858e-01
-5.537804119590410828e-03
2.245930011771853918e-01
-4.416958020723692202e-03
2.309835046854736285e-01
-6.343580466246761390e-03
2.399917733004388598e-01
-4.913961615983356880e-03
2.332138603694647871e-01
-3.316228355128377284e-03
2.388111909832020541e-01
-1.977829116055200131e-03
2.480191502523146907e-01
-3.621665497607438368e-03
2.531945216516415798e-01
-2.236356277345015117e-03
2.417449425828275267e-01
-1.135209782098203996e-03
2.436410553229728104e-01
-1.123104800294496240e-03
2.559335595498137828e-01
-1.342298704016673750e-03
2.575885731009993629e-01
-1.224661867390023457e-03
2.459345058762824054e-01
-1.017052633594499409e-03
2.473534066944207965e-01
-4.815884386847851914e-04
2.597058644983590847e-01
-1.069856447688825787e-03
2.609699290212331713e-01
-5.497310671628384679e-04
2.480331961804798646e-01
-1.075987092241535221e-04
2.483341180053317832e-01
-3.717087785812583835e-04
2.616344322338449713e-01
-1.756931334487275593e-04
2.618252293501274197e-01
-3.927443221376692340e-04
2.492605914070301076e-01
-3.977128367038589105e-04
2.495181967350966756e-01
7.109703538506824839e-05
2.627439168449454132e-01
-4.096061483489140667e-04
2.629464630628950972e-01
3.136992752630202424e-05
2.616363701319549540e-01
-1.212737444131020692e-01
1.647030723407962305e-01
-4.720082038616686682e-02
8.586713196360147571e-02
-2.268932032708757124e-02
2.950385424027804904e-01
-8.025322936248441286e-02
1.722665607635863183e-01
-3.481246618821004501e-02
9.206854500821422260e-02
-1.896165064476715290e-02
1.186556844834914665e-01
-9.547027546362845188e-03
1.340023382239589333e-01
-1.990042471525857882e-03
1.247976348993162371e-01
-5.347368244854397087e-03
1.409981553363725826e-01
-4.693059306854996567e-03
1.199573828707058976e-01
-2.862471722823531611e-03
1.212397027564116186e-01
-7.922844250159270102e-03
1.302397644305672841e-01
-7.641745168881223377e-03
1.337455538024792667e-01
-9.946272160125261066e-03
1.437503572436033827e-01
-9.976028500909861832e-03
1.581513992287436055e-01
-9.788035873978202794e-03
1.569712247746544720e-01
-1.115422175973773689e-02
1.723051767065280349e-01
-1.256626010551499875e-02
1.596698150710030295e-01
-1.104754441245549453e-02
1.654151993380641172e-01
-1.352582152289952960e-02
1.752512860511787618e-01
-1.430266018885381803e-02
1.817936645741962121e-01
-1.555619314054255270e-02
1.785814991228640569e-01
-1.427203160442650290e-02
1.886563153686231231e-01
-1.351420793942179066e-02
1.950706642491300824e-01
-1.578958939348040075e-02
2.053171941815540857e-01
-1.557575959874761898e-02
1.929345648369753807e-01
-1.325544618876974001e-02
1.984626336016473702e-01
-1.368677985593876045e-02
2.098853324533660469e-01
-1.544339646571151262e-02
2.154782687989833523e-01
-1.527750291054331272e-02
2.069101971994109501e-01
-1.342496607090506132e-02
2.140248144333119495e-01
-1.242691929101252118e-02
2.237214640144484235e-01
-1.469986091417785183e-02
2.306656531414154609e-01
-1.389915238942840935e-02
2.179362440887950836e-01
-1.171139990621621052e-02
2.225353955406162987e-01
-1.141059381917728863e-02
2.344434245832045238e-01
-1.318755927232436939e-02
2.388273659723612607e-01
-1.257037976118748415e-02
2.276732401439969244e-01
-1.091755776683870499e-02
2.331715169917833452e-01
-1.002503071353818415e-02
2.436930119423711960e-01
-1.181695629807148762e-02
2.488271421024258467e-01
-1.094016734027847097e-02
2.462611686534794397e-01
-7.137322890494648270e-03
2.545529887623363408e-01
-5.364006348845321709e-03
2.608992275679446471e-01
-7.894113621011260989e-03
2.682004646291806793e-01
-5.749296969193764401e-03
2.617956998386551382e-01
-3.878869165312771351e-03
2.663907626931247274e-01
-2.475564057260317558e-03
2.744850659928240177e-01
-4.083845242304490718e-03
2.783597643041490488e-01
-2.690182737984157454e-03
2.688328335903827360e-01
-1.544545473694057969e-03
2.701761369771011889e-01
-1.309771572515491117e-03
2.804075948142170649e-01
-1.732151140991946984e-03
2.813769092158706076e-01
-1.373901111046580640e-03
2.720616376679962922e-01
-1.102952924137549830e-03
2.731268380264399998e-01
-6.119398535544117584e-04
2.829835476050613918e-01
-1.117268756358164939e-03
2.838139173364129797e-01
-6.674438661231633018e-04
2.737456604713590091e-01
-2.477124893024362719e-04
2.738144695702767750e-01
-4.077118575766243511e-04
2.843560470692631514e-01
-3.194876428190636299e-04
2.842940257614289257e-01
-4.151644125350796490e-04
2.747000451955320943e-01
-4.128390431335322505e-04
2.748394828420399616e-01
-1.398167592418036954e-05
2.851242984682038073e-01
-4.085598930173487786e-04
2.851933127776494215e-01
-6.455157998429080402e-05
3.032583058719490188e-01
1.291029128321266118e-03
1.717824820100951611e-01
-2.475397124366170154e-02
1.004203306012125679e-01
-1.144730990837200188e-02
2.681037523183036342e-01
7.738731143264618306e-02
1.641697840938015074e-01
-1.660784996098731148e-02
1.103030200980111564e-01
-4.311509111303515711e-03
1.307745474360176297e-01
-1.528698437042066809e-03
1.481563231042971052e-01
-7.897219694115005517e-03
1.376933390965103254e-01
8.347610552964022761e-04
1.562762972003887696e-01
-1.205095778190633411e-02
1.429851872814046632e-01
-1.317377876260795999e-02
1.490516107943194446e-01
-1.223283108248921294e-02
1.585871963899216364e-01
-1.878275123936690855e-02
1.674089781835308988e-01
-1.486386214801132220e-02
1.716592854545567759e-01
-1.254043529260738879e-02
1.874910373282528964e-01
-1.561868152909642003e-02
1.882571211899211616e-01
-1.439798423871630970e-02
2.040253542512072416e-01
-1.888186803096058783e-02
1.923643780959798932e-01
-1.780288923695112421e-02
1.996946844938792820e-01
-1.768930737411292600e-02
2.110485125335043732e-01
-2.127230464501216750e-02
2.191050531032466553e-01
-1.985241729439051611e-02
2.124500323091613740e-01
-1.731593458120482196e-02
2.225392765773002990e-01
-1.765731193340508431e-02
2.307752743776034787e-01
-1.891359282301654371e-02
2.403238769340352299e-01
-1.971745661293668878e-02
2.274953429525859439e-01
-1.765998435687995624e-02
2.330801900569215990e-01
-1.684363209262984204e-02
2.456492306340048726e-01
-1.976776291618806414e-02
2.511330458708713742e-01
-1.832101389990329829e-02
2.407676136008620182e-01
-1.589820144202995153e-02
2.473173882239033394e-01
-1.530569557733017609e-02
2.579491416294688588e-01
-1.703206187604699301e-02
2.638607113045446373e-01
-1.661644192996716840e-02
2.509510318400569040e-01
-1.461200912201153154e-02
2.550424637614288614e-01
-1.366527193048942303e-02
2.672922575841675807e-01
-1.590856071651977621e-02
2.710106479223829412e-01
-1.464629834982772265e-02
2.594383018356069548e-01
-1.262206626910293908e-02
2.640739205814934265e-01
-1.177439134896264214e-02
2.747602498116781256e-01
-1.333772915389016579e-02
2.787640467376943931e-01
-1.251802388139428707e-02
2.747824888609879945e-01
-8.576151596904177735e-03
2.808308918375364005e-01
-6.067766993319753319e-03
2.877596305373608665e-01
-9.146869658063345315e-03
2.923167923361889020e-01
-6.315450869866020590e-03
2.860078578365701230e-01
-4.239437349623205800e-03
2.890443452006360991e-01
-2.866937822926967847e-03
2.962669596643214276e-01
-4.350571723015992688e-03
2.983723602522930229e-01
-2.997112753011227284e-03
2.906110862812023576e-01
-1.892632825407177932e-03
2.911554128054981705e-01
-1.418551769957360122e-03
2.993857934428302836e-01
-2.015059466606728984e-03
2.994683216661719882e-01
-1.444375506625482364e-03
2.924463036882635203e-01
-1.115709455150477522e-03
2.930153782685228636e-01
-7.115337410038542840e-04
3.004187332042434488e-01
-1.102155237324210692e-03
3.007101198491904936e-01
-7.421736340754961532e-04
2.934518213208970328e-01
-3.859800702797926879e-04
2.932532964713545631e-01
-4.173697472939237986e-04
3.010160917817117365e-01
-4.425693234646929349e-04
3.006787368285626094e-01
-4.148518418241994767e-04
2.940095836432490284e-01
-3.976355115386784106e-04
2.940032492871347269e-01
-1.145474603542369352e-04
3.013473136092439386e-01
-3.818249856859037838e-04
3.012621323162053000e-01
-1.614843332127624911e-04
2.011814293339590776e-01
1.002588502107801816e-01
1.523897739776903792e-01
-9.394077562859160999e-03
1.237962651379046070e-01
-2.864099685357688295e-03
1.157787969120872285e-01
1.302158062565723640e-01
1.418623775807059118e-01
-5.714785521470869961e-03
1.402389755123122916e-01
-2.063422225646327664e-03
1.466526694402844333e-01
3.409973423310879033e-04
1.670577254092832642e-01
-1.717456440534331427e-02
1.603704069889897166e-01
-6.109706502138993051e-03
1.821279214098412980e-01
-2.028839474127018885e-02
1.773735250274280362e-01
-2.352134347921253088e-02
1.888424847523686445e-01
-1.803232659428145521e-02
1.991980091533421260e-01
-2.678443408255725897e-02
2.129424398075418501e-01
-2.199999311131221186e-02
2.070687024855147607e-01
-1.707106538007784405e-02
2.222581343450965585e-01
-2.225342705699746501e-02
2.284144753669132277e-01
-2.085729611529082289e-02
2.424604064165906681e-01
-2.526019280062248920e-02
2.312965756050383848e-01
-2.440473451002447489e-02
2.398428101252796929e-01
-2.201370233562521470e-02
2.528470450447978801e-01
-2.689599518699044289e-02
2.615205719823159858e-01
-2.427832634377751972e-02
2.499621102501462522e-01
-2.068445215137757615e-02
2.586266626886466469e-01
-2.170321216428761080e-02
2.698642079857996867e-01
-2.270186324431988645e-02
2.773273112889306224e-01
-2.342177008776836003e-02
2.641830034261425375e-01
-2.162041945597758391e-02
2.693916177405515366e-01
-1.966868228927300122e-02
2.827858254918108605e-01
-2.306643708754657976e-02
2.874934402740165762e-01
-2.092348019712201440e-02
2.750630454855479412e-01
-1.813683205931891987e-02
2.801250435500990954e-01
-1.779697140062683203e-02
2.918607082038159883e-01
-1.923993477643164834e-02
2.958892260061771751e-01
-1.874277632450339903e-02
2.832574751804334268e-01
-1.699736149803292642e-02
2.864883203811110501e-01
-1.547351121020779791e-02
2.985529292910674704e-01
-1.779793469649127574e-02
3.011623212564940588e-01
-1.615834963784406816e-02
2.894391284387534125e-01
-1.398440633747025270e-02
2.927014076294137679e-01
-1.316516837242011351e-02
3.032195189959622228e-01
-1.459085754971366916e-02
3.056486917421740168e-01
-1.368609325443578481e-02
2.996457943752303121e-01
-9.571959101104820372e-03
3.025072476048286108e-01
-6.488639272547412629e-03
3.102338484303809318e-01
-9.824565821057548720e-03
3.112390609092123839e-01
-6.595492098546868256e-03
3.051472209895851329e-01
-4.421453653862322461e-03
3.062591160355186970e-01
-3.073386795485036349e-03
3.125238320516514623e-01
-4.456790286681615483e-03
3.126131441008150880e-01
-3.087136031743251130e-03
3.066670395237692803e-01
-2.089816266916586906e-03
3.062665316094449475e-01
-1.451021270833087115e-03
3.123862239602669399e-01
-2.111829369541086063e-03
3.114980439812008450e-01
-1.442666389814370237e-03
3.068645945396672459e-01
-1.078921215252295635e-03
3.068731493302876423e-01
-7.567123693300376779e-04
3.117453569400686075e-01
-1.048506920915948581e-03
3.114770016258517904e-01
-7.519699981156473256e-04
3.070303146476767164e-01
-4.854588663909305962e-04
3.065551314127129001e-01
-4.091921345686450810e-04
3.114745394545531676e-01
-5.125236423498656527e-04
3.108659146726208689e-01
-4.028465619007292318e-04
3.071270171416195516e-01
-3.621036392061380651e-04
3.069628088044785152e-01
-2.008917970873448839e-04
3.113380333210736817e-01
-3.391018720152133114e-04
3.110959048079516842e-01
-2.285208237178917618e-04
4.225646992173614364e-02
5.128341038063374130e-02
1.377289860096256591e-01
2.863900621345854820e-04
1.613806050349220200e-01
-1.466247558134183178e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.536586925647954183e-01
-7.999413863924146120e-03
1.854257299774628165e-01
-2.291181162582296010e-02
1.810345322597381457e-01
-1.481507497658202631e-02
2.032270014568741678e-01
-2.469868143321118231e-02
2.095723080595139620e-01
-2.445290931567752762e-02
2.301268466599328821e-01
-2.808717666809945612e-02
2.239204316559699204e-01
-2.900966084852473273e-02
2.391606457355329729e-01
-2.629765393386340744e-02
2.516267825943382386e-01
-3.110162341813122594e-02
2.668015988994670296e-01
-3.082518010419972934e-02
2.522294582806346441e-01
-2.528009297634849217e-02
2.646892878191880460e-01
-2.800981274008052663e-02
2.779881384612446493e-01
-2.973657025564601514e-02
2.885902180030458508e-01
-2.984886775254819852e-02
2.753423214344167813e-01
-2.867938423644900495e-02
2.835916352317400246e-01
-2.636533973729870625e-02
2.982865863864091471e-01
-2.978213459554543072e-02
3.054219119496850987e-01
-2.849262709752851258e-02
2.901297719193949853e-01
-2.482476172882676704e-02
2.961712230797959311e-01
-2.486088678549985831e-02
3.102531784709043894e-01
-2.684665643736864823e-02
3.147497258802862130e-01
-2.564163122879791618e-02
3.010665182692185970e-01
-2.401686306116017355e-02
3.049701819364488142e-01
-2.193574124122213073e-02
3.185450770758161410e-01
-2.443712615535015287e-02
3.213037960768345136e-01
-2.284946180910185295e-02
3.079756436091298788e-01
-2.027804594867145191e-02
3.108531917026688407e-01
-1.944667808028106154e-02
3.229822850329127082e-01
-2.116500110346387908e-02
3.246554644288308644e-01
-1.970536115080791240e-02
3.128318596454929268e-01
-1.825572922193444483e-02
3.146551771504667028e-01
-1.661260630359700716e-02
3.257077165322888601e-01
-1.834506062439274221e-02
3.265700122543078177e-01
-1.692515430680072847e-02
3.157790793031839960e-01
-1.511126489255487822e-02
3.173161151709937289e-01
-1.405566834734627707e-02
3.267749637664628115e-01
-1.552023874135771350e-02
3.273903884013010801e-01
-1.420279313637444127e-02
3.192935279608315469e-01
-9.891482341988316190e-03
3.183362271091288997e-01
-6.621603451564189897e-03
3.265938595020448920e-01
-9.773302881707655876e-03
3.236278374369515598e-01
-6.573268538478540569e-03
3.182627624173435255e-01
-4.450118675093411164e-03
3.173385916412353458e-01
-3.043071638862703682e-03
3.222341678221061212e-01
-4.396944026445972868e-03
3.203434786416269886e-01
-2.942162585993345764e-03
3.164737053572106995e-01
-2.082601744722577773e-03
3.151100082867743790e-01
-1.415291877403272594e-03
3.188637168747766593e-01
-2.008975667630689098e-03
3.170529032520197354e-01
-1.371695891117136927e-03
3.150213717686134451e-01
-1.011079607163239188e-03
3.144934650180051250e-01
-7.331813464262343372e-04
3.166552085985423481e-01
-9.670716561591915540e-04
3.158956259173153480e-01
-7.036507601571884976e-04
3.143288908182997332e-01
-5.243710447912455124e-04
3.135946267383745711e-01
-3.913559169852629189e-04
3.155745805525270176e-01
-5.230641270187625378e-04
3.147261214688249487e-01
-3.724325802475305400e-04
3.139689040910337292e-01
-3.140296710428767675e-04
3.136530208803000042e-01
-2.505626713367525371e-04
3.150083828823494470e-01
-2.878788961763409111e-04
3.146266797689530881e-01
-2.721465315445384934e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.187500000000000555e-01
0.000000000000000000e+00
2.192152146197044460e-01
5.592723989765643596e-05
2.171504012216160240e-01
2.408132093774511921e-03
3.750000000000001665e-01
0.000000000000000000e+00
3.761935449024851885e-01
-2.890238846989415613e-04
3.741805421094074324e-01
6.206354654402146051e-04
0.000000000000000000e+00
0.000000000000000000e+00
2.310546572382872199e-01
-5.698169904084417030e-03
2.513539812439082866e-01
-2.280756833167403227e-02
3.843186356894935374e-01
-7.385607228652175948e-03
4.021982178555418841e-01
-2.649546993136073225e-02
2.635436485517413940e-01
-3.016976272015947300e-02
2.874854944040428073e-01
-3.722112609702489527e-02
4.000338354245838168e-01
-3.521161293103616807e-02
3.944845173424316731e-01
-4.213567433781977012e-02
3.033930937652673521e-01
-4.039192758304242098e-02
3.168662865971031972e-01
-3.833489516017839216e-02
3.985294387038147979e-01
-4.482030890558653946e-02
4.009511930446283401e-01
-4.367865269967846631e-02
3.285276700225698288e-01
-3.710857661065242175e-02
3.374100063375616299e-01
-3.789747644589946257e-02
4.000166965784371920e-01
-4.100308860089001139e-02
3.980378332005125586e-01
-3.941994660683376811e-02
3.442154961471579622e-01
-3.711953851455223469e-02
3.492067325748220430e-01
-3.423712673179446497e-02
3.975173178686683406e-01
-3.788299284445220683e-02
3.957933929493822056e-01
-3.506365088280410935e-02
3.522974423044252235e-01
-3.197102007754695080e-02
3.541789191397795022e-01
-3.100639769706200338e-02
3.912582163148163317e-01
-3.195797614248113011e-02
3.864062031872205205e-01
-2.977720830596265744e-02
3.551320760248975472e-01
-2.945099542212687924e-02
3.554060430209660670e-01
-2.681431487341222331e-02
3.826403562940958181e-01
-2.791069882430894517e-02
3.785508535883126413e-01
-2.549441211385843412e-02
3.545965522238091472e-01
-2.460715514706332194e-02
3.534502454570563335e-01
-2.323583943058799700e-02
3.730043995187625749e-01
-2.305144334880613460e-02
3.676424150406353286e-01
-2.118303588702261445e-02
3.521889351600477336e-01
-2.168243779155290887e-02
3.507946357200222853e-01
-1.954651022603745569e-02
3.634278792880575870e-01
-1.959356416571281928e-02
3.592181244396557838e-01
-1.774249256975346523e-02
3.487454147421917283e-01
-1.776426191281188505e-02
3.467697492468956866e-01
-1.647176931009360773e-02
3.542920792926820828e-01
-1.596039070932882969e-02
3.496204259927451208e-01
-1.450049894554935638e-02
3.449493371683942655e-01
-1.529004247093846379e-02
3.432603620038573444e-01
-1.374311850807445265e-02
3.460214072044379696e-01
-1.332840654157572968e-02
3.423705489824770409e-01
-1.204083443242476292e-02
3.355813151413972184e-01
-8.974543249145830459e-03
3.278804402719393551e-01
-5.980353622924232046e-03
3.292076977441622532e-01
-7.643996996208808278e-03
3.179775106366244386e-01
-4.858922639683654031e-03
3.236424711699329992e-01
-3.947269437592394389e-03
3.197811902889847735e-01
-2.522749755682700788e-03
3.119787332730641349e-01
-3.115867893655378026e-03
3.070694428575413970e-01
-2.006319575700083423e-03
3.170283774326621562e-01
-1.711381548242496857e-03
3.143286936562902367e-01
-1.167851500345185988e-03
3.036090111455518881e-01
-1.381010941475691251e-03
3.004851264310172132e-01
-8.466782666724427140e-04
3.133479461509270925e-01
-7.821340574390663915e-04
3.121872781355468085e-01
-5.737808644491425563e-04
2.992745223983609981e-01
-5.045267023875918150e-04
2.980145281960789316e-01
-4.400449584099277046e-04
3.115418631874952715e-01
-4.877786840282789154e-04
3.104828782419230548e-01
-3.159974858615981230e-04
2.971766429978033308e-01
-4.523661926854604678e-04
2.960551962742689058e-01
-2.146231559476390743e-04
3.105843645867593095e-01
-2.004818398962710424e-04
3.100875231028386025e-01
-2.820287232539688991e-04
2.960671120389692934e-01
-9.214897455907978413e-05
2.955272140207292342e-01
-3.039987213568277175e-04
4.687500000000002220e-01
0.000000000000000000e+00
4.697603006075717902e-01
-3.384157862537966665e-04
4.683649476822898672e-01
-1.428751986469004812e-03
5.000000000000002220e-01
0.000000000000000000e+00
5.007406794261126670e-01
-3.906607784835066928e-04
4.986434228947363434e-01
-1.620123074910786564e-03
4.730614180039326433e-01
-9.165015675889613689e-03
4.797479689088639532e-01
-2.684199943629867260e-02
4.987614261072382815e-01
-8.162617437835263320e-03
4.955693922974813703e-01
-2.274264666466595253e-02
4.690361087840652088e-01
-3.457961664344640779e-02
4.595116860553281057e-01
-4.030144040227540830e-02
4.807346857968130549e-01
-2.880768127709720100e-02
4.653474930670193910e-01
-3.236820836532430801e-02
4.535925274405980812e-01
-4.235681433941264340e-02
4.472235017180474781e-01
-4.065315450100140393e-02
4.549748015793086409e-01
-3.345970144126179935e-02
4.430782206173102811e-01
-3.286063807939737513e-02
4.363418853225796146e-01
-3.825124266120985550e-02
4.254958209209665498e-01
-3.647044922898515229e-02
4.252762140434318550e-01
-3.120982798578683659e-02
4.087121027629000425e-01
-2.880468494284190578e-02
4.180067425476148291e-01
-3.403708305660172601e-02
4.101646382585306116e-01
-3.070427490968065387e-02
3.971407006632659553e-01
-2.607675296056153474e-02
3.854701917376684994e-01
-2.367965717702535944e-02
3.994639119809966776e-01
-2.779539541085026405e-02
3.892307370830661584e-01
-2.569813048897798269e-02
3.707923328350087866e-01
-2.152004968957997935e-02
3.576099833160212849e-01
-1.923665376987463566e-02
3.815365352215088213e-01
-2.356347661465157603e-02
3.740268568865315335e-01
-2.111436242851729567e-02
3.481939485092091502e-01
-1.708571832134403445e-02
3.390784965833680276e-01
-1.541593582171041713e-02
3.650575417219695251e-01
-1.901314602541501544e-02
3.566926395387078896e-01
-1.738078189890484432e-02
3.283744731644239190e-01
-1.400439637609230195e-02
3.188557583319648336e-01
-1.245929747216728729e-02
3.503628106985852697e-01
-1.581600810411379343e-02
3.443001165683610698e-01
-1.412157538060635105e-02
3.120110583753235023e-01
-1.100841180825515991e-02
3.054679783494369527e-01
-9.911149635497093491e-03
3.375572741732833504e-01
-1.267757081543266322e-02
3.312299276513748780e-01
-1.144411610638826869e-02
2.980809389969706347e-01
-8.992693393711450114e-03
2.914700823367997184e-01
-7.929486302484233320e-03
3.265253742911909396e-01
-1.037780716658670555e-02
3.218232350312899004e-01
-9.245732642521037672e-03
2.867054191614982761e-01
-6.941261843756008423e-03
2.820890170704543065e-01
-6.174254071005118999e-03
3.058893492381913881e-01
-5.806682239355010280e-03
2.931515043520961372e-01
-3.494349858515495566e-03
2.663002163970955571e-01
-3.968407366857731010e-03
2.542365467634277731e-01
-2.159876349518178099e-03
2.869254200543151501e-01
-2.070030648489819183e-03
2.820527046331120502e-01
-1.397784617931614086e-03
2.492803499727607175e-01
-1.077982171903832430e-03
2.453002903566908754e-01
-8.522889371686855195e-04
2.785079054068382298e-01
-1.042406005801410195e-03
2.754873803893069795e-01
-5.076903925871796563e-04
2.421749928239569916e-01
-7.554925232135932967e-04
2.397146561875239668e-01
-2.311295581996930949e-04
2.744318890492112306e-01
-2.008113405007707123e-04
2.733649881343642729e-01
-3.071669258826397559e-04
2.391142267443711611e-01
5.208472693563109330e-05
2.384057906021756490e-01
-1.787751538976732461e-04
2.724610894849798237e-01
-4.166032842580707856e-04
2.714508804404412445e-01
-9.706745254244631717e-05
2.375306651998806418e-01
-3.718503525433134024e-04
2.367827536997034743e-01
-1.988042505525549161e-05
2.714400202296083919e-01
1.338859077551444219e-05
2.709539321828506875e-01
-3.312300033054315696e-04
2.367850254801601717e-01
9.502978201190231066e-05
2.364080754647990834e-01
-2.986434593228639439e-04
4.687500000000002220e-01
0.000000000000000000e+00
4.692986178919642537e-01
-5.945133630513776621e-04
4.660119378656497613e-01
-1.622498184683600440e-03
3.750000000000001665e-01
0.000000000000000000e+00
3.752452461433072317e-01
-4.443086138257154377e-04
3.709911699054678769e-01
-1.118752837208687777e-03
4.625232311626263915e-01
-6.977623148668539790e-03
4.518077584709280226e-01
-1.852164629702537924e-02
3.654486992424866854e-01
-4.393886473178728463e-03
3.514459370998209709e-01
-1.153021077818639981e-02
4.338596769108176154e-01
-2.229385048794969501e-02
4.155831599489627770e-01
-2.308528274206509551e-02
3.321514081676185670e-01
-1.348933989452893653e-02
3.130847515118783120e-01
-1.306152154163304699e-02
4.013003943461825873e-01
-2.309390556637059416e-02
3.864294046560325380e-01
-2.336049647965237480e-02
2.992975804949455920e-01
-1.227294935058285963e-02
2.852480800940938588e-01
-1.237860101403996313e-02
3.663264867995295604e-01
-2.213384669057057857e-02
3.479932126822780636e-01
-1.890368117865017308e-02
2.667438406146687702e-01
-1.183375620955464530e-02
2.506331625517030370e-01
-9.580148963106721247e-03
3.346895495459796255e-01
-1.633811187112368946e-02
3.219861502396439423e-01
-1.546266816295901146e-02
2.391293228568481255e-01
-7.711838461405473230e-03
2.285230965901408617e-01
-7.430525185001075547e-03
3.072762742815164372e-01
-1.419577554490530566e-02
2.943573185459276709e-01
-1.174682289823049224e-02
2.169384914211079929e-01
-7.034927379357258995e-03
2.070225705255715198e-01
-5.537533229281457400e-03
2.850004831246905068e-01
-9.986982694970480620e-03
2.762035625919011528e-01
-9.557855172651091857e-03
1.996943602842050081e-01
-4.384187455548216664e-03
1.929892542984512904e-01
-4.350769501984507771e-03
2.663844897958675961e-01
-8.858842295214669135e-03
2.578449601550369397e-01
-7.303590471642550097e-03
1.859707141687491905e-01
-4.206735944996480014e-03
1.799220821139277948e-01
-3.304298488069806142e-03
2.516025750095796654e-01
-6.177995661003661022e-03
2.457923948502203637e-01
-5.951987507099491467e-03
1.752734895482527255e-01
-2.602121440221289318e-03
1.711130694694049659e-01
-2.615615103424940441e-03
2.393570465105654410e-01
-5.506804287286858057e-03
2.338666489457140174e-01
-4.503890204277603490e-03
1.667415006731141625e-01
-2.522530341138925526e-03
1.631558954794624372e-01
-1.955827743259096890e-03
2.296896695132431554e-01
-3.673943412323775644e-03
2.261383365000632362e-01
-3.464195359255772041e-03
1.600752316592888580e-01
-1.439682834033901909e-03
1.581314910344462921e-01
-1.400983141707266323e-03
2.129396513661693802e-01
-2.368729438822274498e-03
2.033246908461092683e-01
-1.024419147601791404e-03
1.489877703322939062e-01
-1.066896230461031238e-03
1.428210283414010351e-01
-3.447451200792773390e-04
2.005099814135226921e-01
-3.416863863860535315e-04
1.977711121548046680e-01
-4.943681029580364317e-04
1.420849093939443863e-01
3.499428188622518820e-05
1.405144078710369726e-01
-2.076784094658143225e-04
1.954322924868672762e-01
-5.259496755375168238e-04
1.937972359814445489e-01
-1.351015159638648336e-05
1.391476716086403609e-01
-3.060258683511870963e-04
1.383142237614008452e-01
5.378461644733781543e-05
1.937261149952286265e-01
1.948691341136636634e-04
1.933624120006690594e-01
-1.205357261680317226e-04
1.386102387384348933e-01
1.991705763123679238e-04
1.384813894099856391e-01
-6.022559917259685987e-05
1.926253842889846246e-01
-3.110463578346733945e-04
1.922248705578704642e-01
5.119840742943099985e-05
1.379992654166407040e-01
-2.131869656139632747e-04
1.378894286635685140e-01
6.195801204137736792e-05
1.922040792787054198e-01
1.263336176828140341e-04
1.919704088634484607e-01
-2.713133394557441357e-04
1.377966718310751904e-01
1.079439023093767177e-04
1.377573536439223589e-01
-1.935347168247224985e-04
2.187500000000000555e-01
0.000000000000000000e+00
2.186114233464242496e-01
-1.789433243642495010e-04
2.146639789691723588e-01
-3.771952033850755823e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.104558609594178176e-01
-1.231234274145564427e-03
1.989464930208559856e-01
-3.765249292183186960e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.818527334837241050e-01
-4.126912816139984529e-03
1.693506264869883982e-01
-3.251607688050322121e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.613157093177641777e-01
-3.113483011599767376e-03
1.518276699248482520e-01
-3.871348812226105968e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.394368600204682895e-01
-3.678015322365439654e-03
1.302473114218640760e-01
-2.372161209833634210e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.238003705654600051e-01
-1.775985341283566402e-03
1.176850019400861314e-01
-2.167370644178072056e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.112920047933028678e-01
-2.093652828950324282e-03
1.061602524570344208e-01
-1.329171802496997758e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.022553207729268859e-01
-9.498658463738507115e-04
9.871588206083573014e-02
-1.179387899407343798e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.523898170595922197e-02
-1.192240054928980428e-03
9.226133975631366224e-02
-7.923299936954862838e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.985899207843325853e-02
-5.583324040012011252e-04
8.778021547687549220e-02
-6.700841500660496917e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.574481431227895523e-02
-6.853375942438284622e-04
8.408559725608413804e-02
-4.650173990331113189e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.253266562972605414e-02
-2.812155340363460391e-04
8.199789336279124374e-02
-3.015191306547687264e-04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
7.736856661823904302e-02
-3.006182266850424283e-04
7.473374715585549832e-02
-7.593637060728398308e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
7.507866353034299556e-02
9.258034104629829649e-05
7.440721175678763344e-02
-5.144479676995038241e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
7.393321642562573903e-02
-1.337574632771444303e-04
7.365421776183173064e-02
2.852453873800575807e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
7.399582915000937899e-02
1.118072443413116511e-04
7.397827155003461330e-02
-1.457670515121657983e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
7.379770190071432978e-02
-1.027998011342765966e-04
7.380326651733938592e-02
3.160761318415650369e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
7.368885844358502579e-02
5.922615267340219187e-05
7.380598409608490895e-02
-8.869906313945251407e-05
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.977704950080851648e-02
5.791541490016107602e-02
5.414247242836373042e-02
5.570362318349909858e-02
5.190393136399225338e-02
5.256703422500710876e-02
5.210077901353901697e-02
5.193321240841745901e-02
5.160805614757965620e-02
5.161155123483256862e-02
5.144147482563977275e-02
5.135649706609928672e-02
5.104851398022585557e-02
5.096461275829380216e-02
5.036061085111311064e-02
5.028352845503505225e-02
4.947595702712906385e-02
4.940454452862837881e-02
4.835738922384379829e-02
4.829553898664836614e-02
4.710086431585874117e-02
4.705624954700048795e-02
4.074463303685495891e-02
4.072147762050222497e-02
3.297498978971406119e-02
3.296705179132337904e-02
2.494521943207006140e-02
2.493993108509730272e-02
1.673124228422987608e-02
1.672891391351440799e-02
8.343200977313695518e-03
8.342742816391204852e-03
4.180285837151127745e-05
3.903273021994960640e-05
5.302069314392390126e-02
5.521299694472911468e-02
5.251814372824271937e-02
5.192839695384164622e-02
5.155267146718463256e-02
5.130384193751979377e-02
5.088749579028258030e-02
5.022198999782462314e-02
4.934104899461572852e-02
4.824654896378801489e-02
4.701318898102700705e-02
4.070464001730215997e-02
3.295612896935795622e-02
2.493808559534534119e-02
1.672456593671849817e-02
8.343813401603271743e-03
3.537887943179185364e-05
5.047206074903044098e-02
5.475223053683865582e-02
5.214055323718592982e-02
5.202647819325390693e-02
5.142841144069996984e-02
5.130062999678927649e-02
5.079662116856993592e-02
5.018295338932117489e-02
4.927199199143943859e-02
4.821005408539213999e-02
4.696509456917422054e-02
4.069250284738377965e-02
3.293931087774828320e-02
2.494124952598309256e-02
1.671558795020957125e-02
8.348830013809047448e-03
2.663743430800765089e-05
4.446448074064302675e-02
5.461721906631858414e-02
5.131794863136086848e-02
5.231091985187476950e-02
5.119388516636395881e-02
5.138050176601961089e-02
5.066275235150566325e-02
5.017820756467557264e-02
4.917842727481501475e-02
4.818758235181276606e-02
4.690413389918182685e-02
4.068235314586499812e-02
3.291467568376302277e-02
2.494927764122175512e-02
1.670094433755832386e-02
8.358601370181687612e-03
1.092411790288300737e-05
3.518935193276565704e-02
5.476448500954408938e-02
5.017444943033623483e-02
5.276536703679977902e-02
5.085259439692892125e-02
5.155308700468077404e-02
5.046757053927093672e-02
5.021428280933522281e-02
4.904334626476204717e-02
4.818047465719581257e-02
4.682316102503008420e-02
4.067074682040482114e-02
3.288190722714499220e-02
2.496030845969142431e-02
1.668145260691264453e-02
8.372153012185525392e-03
-1.093842183178394451e-05
2.664134012294384207e-02
5.466806972390557406e-02
4.910187727576813960e-02
5.324033094316323045e-02
5.049297379044925815e-02
5.176975279207825242e-02
5.023249246905944071e-02
5.026995105664076174e-02
4.887096255515437082e-02
4.817616774041370148e-02
4.672117739117637863e-02
4.065195647064369366e-02
3.284349317472956553e-02
2.497057115203507593e-02
1.665991360710979141e-02
8.386753056159438474e-03
-3.531340464033137924e-05
2.023541364626894878e-02
5.454596079767469463e-02
4.835226460764219941e-02
5.355995250125090978e-02
5.026880981532853843e-02
5.190552723424424197e-02
5.004029625547025406e-02
5.027304813067567935e-02
4.870592141992195062e-02
4.813298820572579212e-02
4.660778854882600269e-02
4.061699274634893858e-02
3.280487356337018906e-02
2.497513399100188131e-02
1.664034332402096125e-02
8.398776689003368406e-03
-5.702374864962719467e-05
2.496503011373325115e-02
5.257766190745261081e-02
4.885936983481103946e-02
5.320868081389033138e-02
5.049824777524612035e-02
5.173024912598999520e-02
5.004193363650617093e-02
5.010672115834922252e-02
4.862752405577804027e-02
4.798978143442894639e-02
4.649984510804597987e-02
4.055724471159091044e-02
3.277151833292171051e-02
2.497043530241387435e-02
1.662579262802584001e-02
8.405626614646551781e-03
-7.214888129580251724e-05
3.949936189157043226e-02
4.853904211815831399e-02
5.079928793418467953e-02
5.210811807326379275e-02
5.118023735112971206e-02
5.120423291260280119e-02
5.023485598355299786e-02
4.975387570621578326e-02
4.863544616240701723e-02
4.774216996120714263e-02
4.639546132368314868e-02
4.047558183936432463e-02
3.274338195229666709e-02
2.495750130305511919e-02
1.661706352894870564e-02
8.406483670906104294e-03
-7.884051043388336320e-05
4.314884887064532326e-02
4.722153505969456377e-02
5.201830152084754855e-02
5.124616046378909634e-02
5.179483831407710737e-02
5.068466039068853651e-02
5.041058757601328544e-02
4.939116559369514936e-02
4.862208945117862946e-02
4.748797073977838179e-02
4.627521034496377000e-02
4.038828971616981178e-02
3.271328484301855993e-02
2.494217136366736962e-02
1.660990251142895752e-02
8.404989995741862091e-03
-8.198998287209266446e-05
1.158941852373172876e-01
8.457270246422098070e-02
1.162674177159421229e-01
8.381025342385725607e-02
4.785585390799957511e-02
5.069270052216751088e-02
5.098630583315244547e-02
5.205762522692770206e-02
5.075399089282331411e-02
5.079436787951617516e-02
4.951331826324115171e-02
4.920338521736573878e-02
4.790079578319700326e-02
4.722068767984859139e-02
4.581199651430804820e-02
4.021369226068748776e-02
3.262274620469211850e-02
2.490865486673009277e-02
1.660279628429556231e-02
8.388059945144920454e-03
-6.521527538816122740e-05
1.159981676589362798e-01
8.441215444942684609e-02
5.370535233608057790e-02
5.462137371058174706e-02
5.055032019962740764e-02
5.223313239964334082e-02
4.973994500820157205e-02
5.048935825130707739e-02
4.877144140873337225e-02
4.883684176324216974e-02
4.737311256425835726e-02
4.688237983325853342e-02
4.548199069954681623e-02
4.005147774494347002e-02
3.259358229288256831e-02
2.485469619618772830e-02
1.662912393577934550e-02
8.348096214769314474e-03
-1.197419133672964050e-05
1.160444385353512076e-01
8.481468322108136337e-02
5.747891778101393845e-02
5.506441188629097871e-02
5.128264881407211540e-02
5.090041504790815408e-02
4.979466377019876183e-02
4.948135307644691699e-02
4.877735819735407041e-02
4.818343009330627869e-02
4.734937388585641616e-02
4.645262627321890270e-02
4.538650574084870937e-02
3.992999089241030392e-02
3.261477823360366818e-02
2.480439930230208048e-02
1.666048514192308358e-02
8.314690984824221753e-03
3.064928724693835019e-05
1.160817692676113927e-01
8.480642466506897736e-02
5.740954624922804672e-02
5.393824221571975192e-02
5.088373279866473253e-02
4.996069884137533529e-02
4.950876756673108087e-02
4.896289131949012330e-02
4.860336757540627967e-02
4.790579724624816071e-02
4.724557405100667656e-02
4.630251591879049750e-02
4.531920767969126879e-02
3.990742237189953689e-02
3.261318279846450036e-02
2.479868562756156955e-02
1.666330176763773999e-02
8.309909306967063619e-03
3.635202642613895340e-05


==> dat/ins/hdmopt_stochiso.mean_m2std.init.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 -9.638437325760234459e-03 1.996837690144626348e-03
1.285714285714285587e+00 7.142857142857142461e-02 -2.449201715590838477e-02 1.900975544776993325e-03
1.428571428571428603e+00 7.142857142857142461e-02 -3.485254676160106507e-02 -1.040236031937211494e-03
1.571428571428571397e+00 7.142857142857142461e-02 -4.694454988481588931e-02 -3.440952443998457951e-03
1.714285714285714413e+00 7.142857142857142461e-02 -5.914642094298040026e-02 -5.016837965534884369e-03
1.857142857142857206e+00 7.142857142857142461e-02 -6.875211152517175794e-02 -5.654562073828625635e-03
2.000000000000000000e+00 7.142857142857142461e-02 -7.323197523615873616e-02 -5.504464700216914544e-03
1.142857142857142794e+00 1.428571428571428492e-01 -1.410885784268664164e-02 7.672007691153385177e-03
1.285714285714285587e+00 1.428571428571428492e-01 -3.416579587001681434e-02 4.678099470024954520e-03
1.428571428571428603e+00 1.428571428571428492e-01 -5.178542750167169223e-02 -5.101392946853482505e-03
1.571428571428571397e+00 1.428571428571428492e-01 -6.871821365468142040e-02 -1.272553367116560294e-02
1.714285714285714413e+00 1.428571428571428492e-01 -8.278677084343309678e-02 -1.733261278225647906e-02
1.857142857142857206e+00 1.428571428571428492e-01 -9.161128387153145980e-02 -1.894655027899149954e-02
2.000000000000000000e+00 1.428571428571428492e-01 -9.293179241808163793e-02 -1.823998043312656525e-02
1.142857142857142794e+00 2.142857142857142738e-01 -1.470212488726128572e-02 1.514399899432701535e-02
1.285714285714285587e+00 2.142857142857142738e-01 -3.611791812981531014e-02 4.218185239599028281e-03
1.428571428571428603e+00 2.142857142857142738e-01 -5.335430829518318652e-02 -1.375198774264444444e-02
1.571428571428571397e+00 2.142857142857142738e-01 -6.633269854267008492e-02 -2.664857826692135223e-02
1.714285714285714413e+00 2.142857142857142738e-01 -7.382631078700561955e-02 -3.375868209637646750e-02
1.857142857142857206e+00 2.142857142857142738e-01 -7.457786266018749666e-02 -3.556648224517896389e-02
2.000000000000000000e+00 2.142857142857142738e-01 -6.758459775027711447e-02 -3.358268625284979714e-02
1.142857142857142794e+00 2.857142857142856984e-01 -1.382726195370506846e-02 2.049829093680671441e-02
1.285714285714285587e+00 2.857142857142856984e-01 -3.068468487097862976e-02 -3.782956649237851059e-03
1.428571428571428603e+00 2.857142857142856984e-01 -3.873866454314064262e-02 -2.790128839542703812e-02
1.571428571428571397e+00 2.857142857142856984e-01 -4.073288233565461325e-02 -4.404161382657315049e-02
1.714285714285714413e+00 2.857142857142856984e-01 -3.622231634592640304e-02 -5.169019826712387827e-02
1.857142857142857206e+00 2.857142857142856984e-01 -2.500053158366320402e-02 -5.213203838442019566e-02
2.000000000000000000e+00 2.857142857142856984e-01 -7.747669367565901757e-03 -4.811356469347662090e-02
1.142857142857142794e+00 3.571428571428570953e-01 -1.061868890066695187e-02 1.639281858353760363e-02
1.285714285714285587e+00 3.571428571428570953e-01 -1.199086545864702646e-02 -2.225754202366006171e-02
1.428571428571428603e+00 3.571428571428570953e-01 -3.874046286311248928e-03 -4.701939021017261661e-02
1.571428571428571397e+00 3.571428571428570953e-01 9.421088074147571101e-03 -6.320806759545509468e-02
1.714285714285714413e+00 3.571428571428570953e-01 2.844079092739600426e-02 -6.852793543239291130e-02
1.857142857142857206e+00 3.571428571428570953e-01 5.182939120340906286e-02 -6.601397049757856683e-02
2.000000000000000000e+00 3.571428571428570953e-01 7.766454429029998052e-02 -5.952298716325472860e-02
1.142857142857142794e+00 4.285714285714285476e-01 5.835188503526170245e-03 -1.043121174757292123e-02
1.285714285714285587e+00 4.285714285714285476e-01 3.581117745815055181e-02 -4.795165043625376766e-02
1.428571428571428603e+00 4.285714285714285476e-01 6.323502122216020926e-02 -6.932374847648599403e-02
1.571428571428571397e+00 4.285714285714285476e-01 8.981275773362212833e-02 -8.098988915587020110e-02
1.714285714285714413e+00 4.285714285714285476e-01 1.208820420720168182e-01 -8.058447940231466822e-02
1.857142857142857206e+00 4.285714285714285476e-01 1.502715937895218734e-01 -7.513669921156765352e-02
2.000000000000000000e+00 4.285714285714285476e-01 1.762212082912464062e-01 -6.621331861399518126e-02
1.142857142857142794e+00 5.000000000000000000e-01 9.531561094283426405e-02 -6.867125515327621166e-02
1.285714285714285587e+00 5.000000000000000000e-01 1.362610104691835411e-01 -7.097571837746695367e-02
1.428571428571428603e+00 5.000000000000000000e-01 1.733212087269812018e-01 -9.001392287199409814e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.004558035144924366e-01 -9.192256317934145715e-02
1.714285714285714413e+00 5.000000000000000000e-01 2.272852239335372004e-01 -8.599739117748256279e-02
1.857142857142857206e+00 5.000000000000000000e-01 2.434182054487142866e-01 -7.706993652848033449e-02
2.000000000000000000e+00 5.000000000000000000e-01 2.485447043505419895e-01 -6.850220781637222922e-02


==> dat/ins/hdmopt_stochiso.mean_m2std.opt.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 1.275801732445406254e-02 -1.919044178478637036e-02
1.285714285714285587e+00 7.142857142857142461e-02 3.040812572151755863e-02 -3.626447925518956703e-03
1.428571428571428603e+00 7.142857142857142461e-02 3.082649091739868633e-02 -1.183416337349027254e-03
1.571428571428571397e+00 7.142857142857142461e-02 2.888401086136888757e-02 -9.174704868475551996e-04
1.714285714285714413e+00 7.142857142857142461e-02 2.735598092447613303e-02 -1.473033552302462773e-03
1.857142857142857206e+00 7.142857142857142461e-02 2.331263529857680733e-02 -2.357216894619137536e-03
2.000000000000000000e+00 7.142857142857142461e-02 1.817972813320831160e-02 -2.218291760745489012e-03
1.142857142857142794e+00 1.428571428571428492e-01 3.974664962718191252e-02 -3.435261583210192510e-02
1.285714285714285587e+00 1.428571428571428492e-01 5.523236290495588119e-02 -1.770891738461320003e-02
1.428571428571428603e+00 1.428571428571428492e-01 5.969202637923843452e-02 -1.551629960320759444e-03
1.571428571428571397e+00 1.428571428571428492e-01 5.451992867023559841e-02 -3.804244509329410273e-03
1.714285714285714413e+00 1.428571428571428492e-01 5.241408797711576140e-02 -6.260825792909748520e-03
1.857142857142857206e+00 1.428571428571428492e-01 4.591950929976407886e-02 -7.993491929955423569e-03
2.000000000000000000e+00 1.428571428571428492e-01 3.730744024698638001e-02 -8.047487350444462381e-03
1.142857142857142794e+00 2.142857142857142738e-01 6.962353175072044653e-02 -4.385812236089041416e-02
1.285714285714285587e+00 2.142857142857142738e-01 7.949040470517453050e-02 -2.639570211087829271e-02
1.428571428571428603e+00 2.142857142857142738e-01 8.400761886559375557e-02 -4.616427135652570110e-03
1.571428571428571397e+00 2.142857142857142738e-01 6.642625250663844461e-02 -9.423795726882927548e-03
1.714285714285714413e+00 2.142857142857142738e-01 7.254350530451282586e-02 -1.368747781194611449e-02
1.857142857142857206e+00 2.142857142857142738e-01 6.667718767677235925e-02 -1.609691142350228379e-02
2.000000000000000000e+00 2.142857142857142738e-01 5.597699372080906788e-02 -1.610611294982911695e-02
1.142857142857142794e+00 2.857142857142856984e-01 9.961348099645625509e-02 -4.319251934860381809e-02
1.285714285714285587e+00 2.857142857142856984e-01 9.876900752770882697e-02 -2.080125080518261879e-02
1.428571428571428603e+00 2.857142857142856984e-01 1.022838188849852920e-01 -1.161649181696636744e-02
1.571428571428571397e+00 2.857142857142856984e-01 6.692455157718935066e-02 -1.865586550676000613e-02
1.714285714285714413e+00 2.857142857142856984e-01 8.891480471607450531e-02 -2.332152647697710579e-02
1.857142857142857206e+00 2.857142857142856984e-01 8.782054344829011427e-02 -2.570471856206871589e-02
2.000000000000000000e+00 2.857142857142856984e-01 7.816606651994664756e-02 -2.515014128169195534e-02
1.142857142857142794e+00 3.571428571428570953e-01 1.141080463813800017e-01 -3.297935019276218571e-02
1.285714285714285587e+00 3.571428571428570953e-01 1.030613951903758402e-01 -1.684197702268324173e-02
1.428571428571428603e+00 3.571428571428570953e-01 1.121655405321111409e-01 -2.424075912938784827e-02
1.571428571428571397e+00 3.571428571428570953e-01 7.775023573642067531e-02 -3.127007051548084948e-02
1.714285714285714413e+00 3.571428571428570953e-01 1.091385159504826008e-01 -3.443020215853696830e-02
1.857142857142857206e+00 3.571428571428570953e-01 1.171560576221644112e-01 -3.571959800918522721e-02
2.000000000000000000e+00 3.571428571428570953e-01 1.152534138154869270e-01 -3.378616793999000140e-02
1.142857142857142794e+00 4.285714285714285476e-01 1.187568997359134265e-01 -3.046324299864485580e-02
1.285714285714285587e+00 4.285714285714285476e-01 1.042417068522788759e-01 -2.430022911836607347e-02
1.428571428571428603e+00 4.285714285714285476e-01 1.238830981955434535e-01 -4.165217279724591631e-02
1.571428571428571397e+00 4.285714285714285476e-01 1.245117524963370165e-01 -4.507916314923852974e-02
1.714285714285714413e+00 4.285714285714285476e-01 1.487281256362589787e-01 -4.522271534927489733e-02
1.857142857142857206e+00 4.285714285714285476e-01 1.674267774020442856e-01 -4.441890262588196747e-02
2.000000000000000000e+00 4.285714285714285476e-01 1.783592713197473811e-01 -4.035637070098455070e-02
1.142857142857142794e+00 5.000000000000000000e-01 1.340490775249211231e-01 -3.213754712168691990e-02
1.285714285714285587e+00 5.000000000000000000e-01 1.560272327806089543e-01 -4.784512188170991082e-02
1.428571428571428603e+00 5.000000000000000000e-01 1.821883711270952944e-01 -5.595878830933794651e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.056078247691132121e-01 -5.649904511062253665e-02
1.714285714285714413e+00 5.000000000000000000e-01 2.243750094306560250e-01 -5.375287601199416065e-02
1.857142857142857206e+00 5.000000000000000000e-01 2.428600021772231998e-01 -4.927636591637488128e-02
2.000000000000000000e+00 5.000000000000000000e-01 2.571790129434700645e-01 -4.361535374475990212e-02
1.000000000000000000e+00 4.545454545454545581e-02 -3.473561857298391314e-02 1.528263340125198683e-02
1.000000000000000000e+00 9.090909090909091161e-02 -6.724142314426925782e-02 -2.573364149122924979e-02
1.000000000000000000e+00 1.363636363636363535e-01 -6.480978356847075239e-02 -9.458756157780559559e-02
1.000000000000000000e+00 1.818181818181818232e-01 -1.896762281651837370e-02 -1.578900015156408931e-01
1.000000000000000000e+00 2.272727272727272929e-01 6.215091508988732083e-02 -1.939662523298489594e-01
1.000000000000000000e+00 2.727272727272727071e-01 1.601896838859505623e-01 -1.884418938562658352e-01
1.000000000000000000e+00 3.181818181818181768e-01 2.506381242328492021e-01 -1.327396471786483345e-01
1.000000000000000000e+00 3.636363636363636465e-01 3.048990311987089252e-01 -3.509917396421693980e-02
1.000000000000000000e+00 4.090909090909091161e-01 2.459065797630493322e-01 8.488443427967672095e-02
1.000000000000000000e+00 4.545454545454545858e-01 1.000855414789857956e-01 1.138079254406353519e-01


==> dat/ins/hdmopt_stochiso.mean_mstd.init.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 -8.342202207401311354e-03 2.609964640039338143e-03
1.285714285714285587e+00 7.142857142857142461e-02 -2.185428375788801836e-02 2.436606883474779026e-03
1.428571428571428603e+00 7.142857142857142461e-02 -3.080718804359185506e-02 2.309496339372191123e-04
1.571428571428571397e+00 7.142857142857142461e-02 -3.824055749292459144e-02 -1.548134150361545102e-03
1.714285714285714413e+00 7.142857142857142461e-02 -4.373057453031924113e-02 -2.850865847150721704e-03
1.857142857142857206e+00 7.142857142857142461e-02 -4.615266770589729339e-02 -3.580450223488714293e-03
2.000000000000000000e+00 7.142857142857142461e-02 -4.477177563628158968e-02 -3.786249788260936337e-03
1.142857142857142794e+00 1.428571428571428492e-01 -1.269790140749716377e-02 9.375790037157705897e-03
1.285714285714285587e+00 1.428571428571428492e-01 -3.091709616776950817e-02 6.739353506845425015e-03
1.428571428571428603e+00 1.428571428571428492e-01 -4.355409148669374397e-02 -5.921194207775754351e-04
1.571428571428571397e+00 1.428571428571428492e-01 -5.207036687944598813e-02 -6.429829154002791175e-03
1.714285714285714413e+00 1.428571428571428492e-01 -5.620831744617422326e-02 -1.042582393123038520e-02
1.857142857142857206e+00 1.428571428571428492e-01 -5.531711500565534428e-02 -1.251624779505907184e-02
2.000000000000000000e+00 1.428571428571428492e-01 -4.914679015113065930e-02 -1.302182192938224070e-02
1.142857142857142794e+00 2.142857142857142738e-01 -1.328037521062504570e-02 1.782492399322177165e-02
1.285714285714285587e+00 2.142857142857142738e-01 -3.052595707898195926e-02 8.922025296708362835e-03
1.428571428571428603e+00 2.142857142857142738e-01 -3.958685945056097250e-02 -4.797614306229493544e-03
1.571428571428571397e+00 2.142857142857142738e-01 -4.251443202138546762e-02 -1.500814234220838525e-02
1.714285714285714413e+00 2.142857142857142738e-01 -3.991536476567783542e-02 -2.157137271673550266e-02
1.857142857142857206e+00 2.142857142857142738e-01 -3.186150019845375436e-02 -2.463296477467868950e-02
2.000000000000000000e+00 2.142857142857142738e-01 -1.888780297615126960e-02 -2.499479722110546989e-02
1.142857142857142794e+00 2.857142857142856984e-01 -1.107895615548044888e-02 2.423054386458386653e-02
1.285714285714285587e+00 2.857142857142856984e-01 -2.004977086751648721e-02 4.864940166825901940e-03
1.428571428571428603e+00 2.857142857142856984e-01 -1.833177246781296510e-02 -1.408485282546455275e-02
1.571428571428571397e+00 2.857142857142856984e-01 -1.073737735432555088e-02 -2.735387505332217972e-02
1.714285714285714413e+00 2.857142857142856984e-01 1.677581530422652886e-03 -3.516166209414360588e-02
1.857142857142857206e+00 2.857142857142856984e-01 1.843501710210695282e-02 -3.800754147153676682e-02
2.000000000000000000e+00 2.857142857142856984e-01 3.823716496374418572e-02 -3.749439582690804185e-02
1.142857142857142794e+00 3.571428571428570953e-01 -4.411384360351643455e-03 2.263720201271287452e-02
1.285714285714285587e+00 3.571428571428570953e-01 5.775675447579743313e-03 -8.753926532050506498e-03
1.428571428571428603e+00 3.571428571428570953e-01 2.322829652238010342e-02 -2.872882867991772421e-02
1.571428571428571397e+00 3.571428571428570953e-01 4.352185237877462254e-02 -4.275581974510129363e-02
1.714285714285714413e+00 3.571428571428570953e-01 6.635277886863147345e-02 -4.967998657083087799e-02
1.857142857142857206e+00 3.571428571428570953e-01 9.061152089205487536e-02 -5.077673296224262389e-02
2.000000000000000000e+00 3.571428571428570953e-01 1.148765757038121976e-01 -4.872626810673165443e-02
1.142857142857142794e+00 4.285714285714285476e-01 1.933669637274020719e-02 2.176746841635705376e-03
1.285714285714285587e+00 4.285714285714285476e-01 6.044724016828830621e-02 -3.087584725280681161e-02
1.428571428571428603e+00 4.285714285714285476e-01 9.359269714775408922e-02 -4.759548746655536261e-02
1.571428571428571397e+00 4.285714285714285476e-01 1.230451371432565583e-01 -5.907308231939541188e-02
1.714285714285714413e+00 4.285714285714285476e-01 1.527640860814346857e-01 -6.230673401186733601e-02
1.857142857142857206e+00 4.285714285714285476e-01 1.789208736244987663e-01 -6.098397538172378729e-02
2.000000000000000000e+00 4.285714285714285476e-01 2.010776697180306771e-01 -5.693096550352384766e-02
1.142857142857142794e+00 5.000000000000000000e-01 1.193353763884416746e-01 -4.859553585830017619e-02
1.285714285714285587e+00 5.000000000000000000e-01 1.607705962944591394e-01 -5.252873102503387986e-02
1.428571428571428603e+00 5.000000000000000000e-01 1.989963947827979029e-01 -6.754421435315066669e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.263001461009085946e-01 -7.162045122534624331e-02
1.714285714285714413e+00 5.000000000000000000e-01 2.497663661220910214e-01 -7.052689313433108120e-02
1.857142857142857206e+00 5.000000000000000000e-01 2.650176267745558145e-01 -6.611244970444274394e-02
2.000000000000000000e+00 5.000000000000000000e-01 2.717792995928758337e-01 -6.110658683633824612e-02


==> dat/ins/hdmopt_stochiso.mean_mstd.opt.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 1.348059400296726731e-02 -1.835264922891084380e-02
1.285714285714285587e+00 7.142857142857142461e-02 3.354474598574298111e-02 -2.192069276358313886e-03
1.428571428571428603e+00 7.142857142857142461e-02 3.533481905532043915e-02 -4.072489479599893970e-04
1.571428571428571397e+00 7.142857142857142461e-02 3.176447942990198031e-02 3.207285920356809603e-05
1.714285714285714413e+00 7.142857142857142461e-02 3.105869083063427308e-02 -8.960924907459263435e-04
1.857142857142857206e+00 7.142857142857142461e-02 2.941031083922723485e-02 -1.163094892037994620e-03
2.000000000000000000e+00 7.142857142857142461e-02 2.739656146476199955e-02 -1.375998398249130309e-03
1.142857142857142794e+00 1.428571428571428492e-01 4.105724906446062139e-02 -3.279112338608235200e-02
1.285714285714285587e+00 1.428571428571428492e-01 5.854261000606181264e-02 -1.407620608161246241e-02
1.428571428571428603e+00 1.428571428571428492e-01 6.484959188972294619e-02 7.661417929340323674e-04
1.571428571428571397e+00 1.428571428571428492e-01 5.879088461322055925e-02 -7.193479791752440972e-04
1.714285714285714413e+00 1.428571428571428492e-01 5.955806084628646746e-02 -4.063428413687030817e-03
1.857142857142857206e+00 1.428571428571428492e-01 5.762301724526461277e-02 -4.122674843228344571e-03
2.000000000000000000e+00 1.428571428571428492e-01 5.447579430345546314e-02 -5.202595501199893183e-03
1.142857142857142794e+00 2.142857142857142738e-01 7.366554727905894051e-02 -4.218264264397653118e-02
1.285714285714285587e+00 2.142857142857142738e-01 8.208995135550564703e-02 -2.199945435741322911e-02
1.428571428571428603e+00 2.142857142857142738e-01 8.926023784501393998e-02 -2.906259344745543540e-04
1.571428571428571397e+00 2.142857142857142738e-01 7.551458719304322831e-02 -3.640006727491683532e-03
1.714285714285714413e+00 2.142857142857142738e-01 8.462348582102044436e-02 -9.178231080884072246e-03
1.857142857142857206e+00 2.142857142857142738e-01 8.448366331225144743e-02 -8.967995503067569679e-03
2.000000000000000000e+00 2.142857142857142738e-01 8.090006900600842099e-02 -1.087661443052529570e-02
1.142857142857142794e+00 2.857142857142856984e-01 1.071399599707103661e-01 -4.063486496471570980e-02
1.285714285714285587e+00 2.857142857142856984e-01 1.019389298588243564e-01 -1.825331644471899981e-02
1.428571428571428603e+00 2.857142857142856984e-01 1.094115795705023070e-01 -5.032716987104280705e-03
1.571428571428571397e+00 2.857142857142856984e-01 8.587648105807252352e-02 -1.023132817614893705e-02
1.714285714285714413e+00 2.857142857142856984e-01 1.081799958803112000e-01 -1.572075473680324340e-02
1.857142857142857206e+00 2.857142857142856984e-01 1.124436949382155715e-01 -1.598981390503679753e-02
2.000000000000000000e+00 2.857142857142856984e-01 1.102645272817832367e-01 -1.777737973401780427e-02
1.142857142857142794e+00 3.571428571428570953e-01 1.235624604004994243e-01 -2.856096217835380618e-02
1.285714285714285587e+00 3.571428571428570953e-01 1.129184617495214982e-01 -1.094900025286995628e-02
1.428571428571428603e+00 3.571428571428570953e-01 1.255263938903737331e-01 -1.552522063686421344e-02
1.571428571428571397e+00 3.571428571428570953e-01 1.064837958192633716e-01 -2.084444292676613728e-02
1.714285714285714413e+00 3.571428571428570953e-01 1.363988964571615226e-01 -2.307305223556161897e-02
1.857142857142857206e+00 3.571428571428570953e-01 1.476217819382679153e-01 -2.517114943199607463e-02
2.000000000000000000e+00 3.571428571428570953e-01 1.510038201685878489e-01 -2.497438075288310744e-02
1.142857142857142794e+00 4.285714285714285476e-01 1.285739747850956072e-01 -2.555164407551336822e-02
1.285714285714285587e+00 4.285714285714285476e-01 1.247374167611770834e-01 -1.182330401321851111e-02
1.428571428571428603e+00 4.285714285714285476e-01 1.480145873145128910e-01 -3.120762094056079433e-02
1.571428571428571397e+00 4.285714285714285476e-01 1.566053611056492656e-01 -3.320960201634488851e-02
1.714285714285714413e+00 4.285714285714285476e-01 1.805064039495860029e-01 -3.156312448747831262e-02
1.857142857142857206e+00 4.285714285714285476e-01 1.989162497899816806e-01 -3.443995637871245102e-02
2.000000000000000000e+00 4.285714285714285476e-01 2.106206766255159790e-01 -3.134363193826725930e-02
1.142857142857142794e+00 5.000000000000000000e-01 1.581238617446417416e-01 -2.284075038680580261e-02
1.285714285714285587e+00 5.000000000000000000e-01 1.811849752350669085e-01 -3.597486056995204129e-02
1.428571428571428603e+00 5.000000000000000000e-01 2.095517384978820286e-01 -4.262152029300708689e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.343595911187246195e-01 -4.386950706368518416e-02
1.714285714285714413e+00 5.000000000000000000e-01 2.519567569750578717e-01 -4.171598191383995430e-02
1.857142857142857206e+00 5.000000000000000000e-01 2.686522995968151362e-01 -3.961841395333916271e-02
2.000000000000000000e+00 5.000000000000000000e-01 2.813004624465775816e-01 -3.605399042114420388e-02
1.000000000000000000e+00 4.545454545454545581e-02 -3.473561857298389927e-02 1.528263340125199030e-02
1.000000000000000000e+00 9.090909090909091161e-02 -6.724142314426923006e-02 -2.573364149122924285e-02
1.000000000000000000e+00 1.363636363636363535e-01 -6.480978356847072464e-02 -9.458756157780555396e-02
1.000000000000000000e+00 1.818181818181818232e-01 -1.896762281651836676e-02 -1.578900015156408376e-01
1.000000000000000000e+00 2.272727272727272929e-01 6.215091508988734859e-02 -1.939662523298489316e-01
1.000000000000000000e+00 2.727272727272727071e-01 1.601896838859506178e-01 -1.884418938562657797e-01
1.000000000000000000e+00 3.181818181818181768e-01 2.506381242328492576e-01 -1.327396471786482512e-01
1.000000000000000000e+00 3.636363636363636465e-01 3.048990311987090362e-01 -3.509917396421693286e-02
1.000000000000000000e+00 4.090909090909091161e-01 2.459065797630493322e-01 8.488443427967673482e-02
1.000000000000000000e+00 4.545454545454545858e-01 1.000855414789858649e-01 1.138079254406353935e-01


==> dat/ins/hdmopt_stochiso.mean_p2std.init.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 -4.453496852324542038e-03 4.449345489723474829e-03
1.285714285714285587e+00 7.142857142857142461e-02 -1.394108356382691219e-02 4.043500899568135479e-03
1.428571428571428603e+00 7.142857142857142461e-02 -1.867111188956419032e-02 4.044506631560509415e-03
1.571428571428571397e+00 7.142857142857142461e-02 -1.212858031725073255e-02 4.130320730549193013e-03
1.714285714285714413e+00 7.142857142857142461e-02 2.516964707664243617e-03 3.647050508001764557e-03
1.857142857142857206e+00 7.142857142857142461e-02 2.164566375192609332e-02 2.641885327531023203e-03
2.000000000000000000e+00 7.142857142857142461e-02 4.060882316334983588e-02 1.368394947606999586e-03
1.142857142857142794e+00 1.428571428571428492e-01 -8.465032101928730152e-03 1.448713707517066719e-02
1.285714285714285587e+00 1.428571428571428492e-01 -2.117099706102760007e-02 1.292311561730684344e-02
1.428571428571428603e+00 1.428571428571428492e-01 -1.886008344175991308e-02 1.293570115745014751e-02
1.571428571428571397e+00 1.428571428571428492e-01 -2.126826553739715603e-03 1.245728439748564759e-02
1.714285714285714413e+00 1.428571428571428492e-01 2.352704274560236952e-02 1.029454262184788596e-02
1.857142857142857206e+00 1.428571428571428492e-01 5.356539159197294675e-02 6.774659656738212139e-03
2.000000000000000000e+00 1.428571428571428492e-01 8.220821664972229048e-02 2.632653581850729046e-03
1.142857142857142794e+00 2.142857142857142738e-01 -9.015126180716322157e-03 2.586769898990604055e-02
1.285714285714285587e+00 2.142857142857142738e-01 -1.375007392648190316e-02 2.303354546803636910e-02
1.428571428571428603e+00 2.142857142857142738e-01 1.715487083305674339e-03 2.206550600301535395e-02
1.571428571428571397e+00 2.142857142857142738e-01 2.894036754246844673e-02 1.991316543193051569e-02
1.714285714285714413e+00 2.142857142857142738e-01 6.181747329830554472e-02 1.499055542218739531e-02
1.857142857142857206e+00 2.142857142857142738e-01 9.628758718674750028e-02 8.167587636822151026e-03
2.000000000000000000e+00 2.142857142857142738e-01 1.272025813462262234e-01 7.688698741274856054e-04
1.142857142857142794e+00 2.857142857142856984e-01 -2.834038760806586229e-03 3.542730264791531941e-02
1.285714285714285587e+00 2.857142857142856984e-01 1.185497114286994044e-02 3.080863061501715877e-02
1.428571428571428603e+00 2.857142857142856984e-01 4.288890375817008133e-02 2.736445388442291377e-02
1.571428571428571397e+00 2.857142857142856984e-01 7.924913758966162236e-02 2.270934126643072565e-02
1.714285714285714413e+00 2.857142857142856984e-01 1.153772751594698276e-01 1.442394642479719220e-02
1.857142857142857206e+00 2.857142857142856984e-01 1.487416631594173921e-01 4.365949267113517981e-03
2.000000000000000000e+00 2.857142857142856984e-01 1.761916679576744638e-01 -5.636889227202282124e-03
1.142857142857142794e+00 3.571428571428570953e-01 1.421052926059427485e-02 4.137035230023868720e-02
1.285714285714285587e+00 3.571428571428570953e-01 5.907529816626004571e-02 3.175691994277816954e-02
1.428571428571428603e+00 3.571428571428570953e-01 1.045353249484541336e-01 2.614285591084696686e-02
1.571428571428571397e+00 3.571428571428570953e-01 1.458241452926557491e-01 1.860092380596013034e-02
1.714285714285714413e+00 3.571428571428570953e-01 1.800887426923379331e-01 6.863860013855139532e-03
1.857142857142857206e+00 3.571428571428570953e-01 2.069579099579924031e-01 -5.065020356234877473e-03
2.000000000000000000e+00 3.571428571428570953e-01 2.265126699443488212e-01 -1.633611093716246659e-02
1.142857142857142794e+00 4.285714285714285476e-01 5.984121998038231804e-02 4.000062260926157826e-02
1.285714285714285587e+00 4.285714285714285476e-01 1.343554282987015902e-01 2.035156229753407736e-02
1.428571428571428603e+00 4.285714285714285476e-01 1.846657249245356458e-01 1.758929556323662532e-02
1.571428571428571397e+00 4.285714285714285476e-01 2.227422753721598758e-01 6.677338190028965330e-03
1.714285714285714413e+00 4.285714285714285476e-01 2.484102181096882744e-01 -7.473497840525368009e-03
1.857142857142857206e+00 4.285714285714285476e-01 2.648687131294296115e-01 -1.852580389219218512e-02
2.000000000000000000e+00 4.285714285714285476e-01 2.756470539983834067e-01 -2.908390617210983992e-02
1.142857142857142794e+00 5.000000000000000000e-01 1.913946727252638924e-01 1.163162202662789378e-02
1.285714285714285587e+00 5.000000000000000000e-01 2.342993537702859341e-01 2.812231032265325066e-03
1.428571428571428603e+00 5.000000000000000000e-01 2.760219529502478952e-01 -1.350887966203946546e-04
1.571428571428571397e+00 5.000000000000000000e-01 3.038331738601571796e-01 -1.071411536336064341e-02
1.714285714285714413e+00 5.000000000000000000e-01 3.172097926877524010e-01 -2.411539900487662258e-02
1.857142857142857206e+00 5.000000000000000000e-01 3.298158907520805094e-01 -3.323998923232997921e-02
2.000000000000000000e+00 5.000000000000000000e-01 3.414830853198774774e-01 -3.891972389623631068e-02


==> dat/ins/hdmopt_stochiso.mean_p2std.opt.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 1.564832403850689377e-02 -1.583927156128427799e-02
1.285714285714285587e+00 7.142857142857142461e-02 4.295460677841918262e-02 2.111066671123611529e-03
1.428571428571428603e+00 7.142857142857142461e-02 4.885980346908567334e-02 1.921253220207124173e-03
1.571428571428571397e+00 7.142857142857142461e-02 4.040588513550126548e-02 2.880702897356938064e-03
1.714285714285714413e+00 7.142857142857142461e-02 4.216682054910867589e-02 8.347306939236821864e-04
1.857142857142857206e+00 7.142857142857142461e-02 4.770333746117850354e-02 2.419271115705431529e-03
2.000000000000000000e+00 7.142857142857142461e-02 5.504706145942308421e-02 1.150881689239944064e-03
1.142857142857142794e+00 1.428571428571428492e-01 4.498904737629674799e-02 -2.810664604802364658e-02
1.285714285714285587e+00 1.428571428571428492e-01 6.847335130937959313e-02 -3.178072172610242174e-03
1.428571428571428603e+00 1.428571428571428492e-01 8.032228842117651590e-02 7.719457052698409753e-03
1.571428571428571397e+00 1.428571428571428492e-01 7.160375244217541402e-02 8.535341611287255298e-03
1.714285714285714413e+00 1.428571428571428492e-01 8.098997945379858565e-02 2.528763723981122726e-03
1.857142857142857206e+00 1.428571428571428492e-01 9.273354108176617983e-02 7.489776416952895893e-03
2.000000000000000000e+00 1.428571428571428492e-01 1.059808564728627334e-01 3.332080046533810510e-03
1.142857142857142794e+00 2.142857142857142738e-01 8.579159386407439469e-02 -3.715620349323484756e-02
1.285714285714285587e+00 2.142857142857142738e-01 8.988859130649905216e-02 -8.810711097018034815e-03
1.428571428571428603e+00 2.142857142857142738e-01 1.050180947832745626e-01 1.268677766905949161e-02
1.571428571428571397e+00 2.142857142857142738e-01 1.027795912522575655e-01 1.371136027068204678e-02
1.714285714285714413e+00 2.142857142857142738e-01 1.208634273705432721e-01 4.349509112302044067e-03
1.857142857142857206e+00 2.142857142857142738e-01 1.379030902186887952e-01 1.241875225823656920e-02
2.000000000000000000e+00 2.142857142857142738e-01 1.556692948616064665e-01 4.811881127386172415e-03
1.142857142857142794e+00 2.857142857142856984e-01 1.297193968934725883e-01 -3.296190181305139882e-02
1.285714285714285587e+00 2.857142857142856984e-01 1.114486968521709725e-01 -1.060951336332814111e-02
1.428571428571428603e+00 2.857142857142856984e-01 1.307948616270533937e-01 1.471860750248198298e-02
1.571428571428571397e+00 2.857142857142856984e-01 1.427322695007220144e-01 1.504228381568426497e-02
1.714285714285714413e+00 2.857142857142856984e-01 1.659755693730212700e-01 7.081560483718350729e-03
1.857142857142857206e+00 2.857142857142856984e-01 1.863131494079920403e-01 1.315490006605894713e-02
2.000000000000000000e+00 2.857142857142856984e-01 2.065599095672930319e-01 4.340904909004650661e-03
1.142857142857142794e+00 3.571428571428570953e-01 1.519257024578577475e-01 -1.530579813512863811e-02
1.285714285714285587e+00 3.571428571428570953e-01 1.424896614269584583e-01 6.729930056569888817e-03
1.428571428571428603e+00 3.571428571428570953e-01 1.656089539651615372e-01 1.062139484070668584e-02
1.571428571428571397e+00 3.571428571428570953e-01 1.926844760677914881e-01 1.043243983937799241e-02
1.714285714285714413e+00 3.571428571428570953e-01 2.181800379771983156e-01 1.099839753336441517e-02
1.857142857142857206e+00 3.571428571428570953e-01 2.390189548865785385e-01 6.474196299571403045e-03
2.000000000000000000e+00 3.571428571428570953e-01 2.582550392278907259e-01 1.460980808437607617e-03
1.142857142857142794e+00 4.285714285714285476e-01 1.580251999326421908e-01 -1.081684730611891243e-02
1.285714285714285587e+00 4.285714285714285476e-01 1.862245464878718171e-01 2.560747130222417248e-02
1.428571428571428603e+00 4.285714285714285476e-01 2.204090546714212173e-01 1.260346294945619656e-04
1.571428571428571397e+00 4.285714285714285476e-01 2.528861869335860546e-01 2.399081382336048195e-03
1.714285714285714413e+00 4.285714285714285476e-01 2.758412388895670753e-01 9.415648097911481426e-03
1.857142857142857206e+00 4.285714285714285476e-01 2.933846669537938379e-01 -4.503117637203902547e-03
2.000000000000000000e+00 4.285714285714285476e-01 3.074048925428218282e-01 -4.305415650115386808e-03
1.142857142857142794e+00 5.000000000000000000e-01 2.303482144038035972e-01 5.049639817837562293e-03
1.285714285714285587e+00 5.000000000000000000e-01 2.566582025984408544e-01 -3.640766346784463157e-04
1.428571428571428603e+00 5.000000000000000000e-01 2.916418406102422312e-01 -2.609716244014486340e-03
1.571428571428571397e+00 5.000000000000000000e-01 3.206148901675588414e-01 -5.980892922873148367e-03
1.714285714285714413e+00 5.000000000000000000e-01 3.347019996082633564e-01 -5.605299619377368189e-03
1.857142857142857206e+00 5.000000000000000000e-01 3.460291918555907786e-01 -1.064455806423203303e-02
2.000000000000000000e+00 5.000000000000000000e-01 3.536648109559001329e-01 -1.336990045029712651e-02
1.000000000000000000e+00 4.545454545454545581e-02 -3.473561857298387151e-02 1.528263340125200417e-02
1.000000000000000000e+00 9.090909090909091161e-02 -6.724142314426914679e-02 -2.573364149122921857e-02
1.000000000000000000e+00 1.363636363636363535e-01 -6.480978356847064137e-02 -9.458756157780547069e-02
1.000000000000000000e+00 1.818181818181818232e-01 -1.896762281651833901e-02 -1.578900015156406156e-01
1.000000000000000000e+00 2.272727272727272929e-01 6.215091508988742491e-02 -1.939662523298487373e-01
1.000000000000000000e+00 2.727272727272727071e-01 1.601896838859508121e-01 -1.884418938562655854e-01
1.000000000000000000e+00 3.181818181818181768e-01 2.506381242328495906e-01 -1.327396471786481125e-01
1.000000000000000000e+00 3.636363636363636465e-01 3.048990311987092583e-01 -3.509917396421690511e-02
1.000000000000000000e+00 4.090909090909091161e-01 2.459065797630496375e-01 8.488443427967681809e-02
1.000000000000000000e+00 4.545454545454545858e-01 1.000855414789859343e-01 1.138079254406355184e-01


==> dat/ins/hdmopt_stochiso.mean_pstd.init.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 -5.749731970683465143e-03 3.836218539828761299e-03
1.285714285714285587e+00 7.142857142857142461e-02 -1.657881696184727860e-02 3.507869560870349995e-03
1.428571428571428603e+00 7.142857142857142461e-02 -2.271647060757341074e-02 2.773320965686080272e-03
1.571428571428571397e+00 7.142857142857142461e-02 -2.083257270914201653e-02 2.237502436912280381e-03
1.714285714285714413e+00 7.142857142857142461e-02 -1.289888170499691768e-02 1.481078389617602109e-03
1.857142857142857206e+00 7.142857142857142461e-02 -9.537800673483720973e-04 5.677734771911105600e-04
2.000000000000000000e+00 7.142857142857142461e-02 1.214862356347269634e-02 -3.498199643489790546e-04
1.142857142857142794e+00 1.428571428571428492e-01 -9.875988537118209759e-03 1.278335472916634560e-02
1.285714285714285587e+00 1.428571428571428492e-01 -2.441969676327490624e-02 1.086186158048636947e-02
1.428571428571428603e+00 1.428571428571428492e-01 -2.709141945673785440e-02 8.426427631374239571e-03
1.571428571428571397e+00 1.428571428571428492e-01 -1.877467332897514093e-02 6.161579880322833221e-03
1.714285714285714413e+00 1.428571428571428492e-01 -3.051410651656495318e-03 3.387753770821794706e-03
1.857142857142857206e+00 1.428571428571428492e-01 1.727122272609685205e-02 3.443571728057842184e-04
2.000000000000000000e+00 1.428571428571428492e-01 3.842321438277131185e-02 -2.585504921893594637e-03
1.142857142857142794e+00 2.142857142857142738e-01 -1.043687585735256391e-02 2.318677399101128078e-02
1.285714285714285587e+00 2.142857142857142738e-01 -1.934203497731525404e-02 1.832970541092703021e-02
1.428571428571428603e+00 2.142857142857142738e-01 -1.205196176131654098e-02 1.311113256660040652e-02
1.571428571428571397e+00 2.142857142857142738e-01 5.122101021183813815e-03 8.272729507217550446e-03
1.714285714285714413e+00 2.142857142857142738e-01 2.790652727697774324e-02 2.803246042546428743e-03
1.857142857142857206e+00 2.142857142857142738e-01 5.357122472501373717e-02 -2.765929833678128572e-03
2.000000000000000000e+00 2.142857142857142738e-01 7.850578657210040279e-02 -7.819019157616834484e-03
1.142857142857142794e+00 2.857142857142856984e-01 -5.582344559031206244e-03 3.169504972013816729e-02
1.285714285714285587e+00 2.857142857142856984e-01 1.220057139407798108e-03 2.216073379895340881e-02
1.428571428571428603e+00 2.857142857142856984e-01 2.248201168284239687e-02 1.354801831446042319e-02
1.571428571428571397e+00 2.857142857142856984e-01 4.925363260833256346e-02 6.021602493179753143e-03
1.714285714285714413e+00 2.857142857142856984e-01 7.747737728312076300e-02 -2.104589748183076717e-03
1.857142857142857206e+00 2.857142857142856984e-01 1.053061144736472665e-01 -9.758547645769907394e-03
2.000000000000000000e+00 2.857142857142856984e-01 1.302068336263643711e-01 -1.625605809377086985e-02
1.142857142857142794e+00 3.571428571428570953e-01 8.003224720278971638e-03 3.512596887106341631e-02
1.285714285714285587e+00 3.571428571428570953e-01 4.130875726003328807e-02 1.825330445116860392e-02
1.428571428571428603e+00 3.571428571428570953e-01 7.743298213976276823e-02 7.852294380592072728e-03
1.571428571428571397e+00 3.571428571428570953e-01 1.117233809880286977e-01 -1.851324044393678515e-03
1.714285714285714413e+00 3.571428571428570953e-01 1.421767547511024465e-01 -1.198408884770687209e-02
1.857142857142857206e+00 3.571428571428570953e-01 1.681757802693465420e-01 -2.030225789157079699e-02
2.000000000000000000e+00 3.571428571428570953e-01 1.893006385308365902e-01 -2.713282999368553383e-02
1.142857142857142794e+00 4.285714285714285476e-01 4.633971211116827416e-02 2.739266402005295989e-02
1.285714285714285587e+00 4.285714285714285476e-01 1.097193655885638358e-01 3.275759114087114805e-03
1.428571428571428603e+00 4.285714285714285476e-01 1.543080489989417936e-01 -4.138965446694034718e-03
1.571428571428571397e+00 4.285714285714285476e-01 1.895098959625254320e-01 -1.523946864644582649e-02
1.714285714285714413e+00 4.285714285714285476e-01 2.165281741002703930e-01 -2.575124323097268894e-02
1.857142857142857206e+00 4.285714285714285476e-01 2.362194332944526909e-01 -3.267852772203605483e-02
2.000000000000000000e+00 4.285714285714285476e-01 2.507905925715991913e-01 -3.836625928258118046e-02
1.142857142857142794e+00 5.000000000000000000e-01 1.673749072796565096e-01 -8.444097268348131277e-03
1.285714285714285587e+00 5.000000000000000000e-01 2.097897679450103359e-01 -1.563475632016774267e-02
1.428571428571428603e+00 5.000000000000000000e-01 2.503467668944312496e-01 -2.260479731546381765e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.779888312737409661e-01 -3.101622731735584684e-02
1.714285714285714413e+00 5.000000000000000000e-01 2.947286504991986078e-01 -3.958589704802810416e-02
1.857142857142857206e+00 5.000000000000000000e-01 3.082164694262389260e-01 -4.419747605636757670e-02
2.000000000000000000e+00 5.000000000000000000e-01 3.182484900775436332e-01 -4.631534487627029378e-02


==> dat/ins/hdmopt_stochiso.mean_pstd.opt.quiver.dat <==
1.142857142857142794e+00 7.142857142857142461e-02 1.492574735999368553e-02 -1.667706411715980108e-02
1.285714285714285587e+00 7.142857142857142461e-02 3.981798651419377749e-02 6.766880219629697966e-04
1.428571428571428603e+00 7.142857142857142461e-02 4.435147533116393093e-02 1.145085830818086100e-03
1.571428571428571397e+00 7.142857142857142461e-02 3.752541656696817968e-02 1.931159551305814803e-03
1.714285714285714413e+00 7.142857142857142461e-02 3.846411064295054277e-02 2.577896323671459737e-04
1.857142857142857206e+00 7.142857142857142461e-02 4.160566192052807255e-02 1.225149113124289913e-03
2.000000000000000000e+00 7.142857142857142461e-02 4.583022812786939626e-02 3.085883267435858492e-04
1.142857142857142794e+00 1.428571428571428492e-01 4.367844793901803913e-02 -2.966813849404321968e-02
1.285714285714285587e+00 1.428571428571428492e-01 6.516310420827366168e-02 -6.810783475610981096e-03
1.428571428571428603e+00 1.428571428571428492e-01 7.516472291069198342e-02 5.401685299443616424e-03
1.571428571428571397e+00 1.428571428571428492e-01 6.733279649919046705e-02 5.450445081133088038e-03
1.714285714285714413e+00 1.428571428571428492e-01 7.384600658462787959e-02 3.313663447584050230e-04
1.857142857142857206e+00 1.428571428571428492e-01 8.103003313626563897e-02 3.618959330225816461e-03
2.000000000000000000e+00 1.428571428571428492e-01 8.881250241639364329e-02 4.871881972892425582e-04
1.142857142857142794e+00 2.142857142857142738e-01 8.174957833573592847e-02 -3.883168321014874441e-02
1.285714285714285587e+00 2.142857142857142738e-01 8.728904465616790787e-02 -1.320695885048310189e-02
1.428571428571428603e+00 2.142857142857142738e-01 9.976547580385433656e-02 8.360976467881474014e-03
1.571428571428571397e+00 2.142857142857142738e-01 9.369125656585278183e-02 7.927571271290803634e-03
1.714285714285714413e+00 2.142857142857142738e-01 1.087834468540356397e-01 -1.597376187599958695e-04
1.857142857142857206e+00 2.142857142857142738e-01 1.200966145832096793e-01 5.289836337801855949e-03
2.000000000000000000e+00 2.142857142857142738e-01 1.307462195764071411e-01 -4.176173919176510117e-04
1.142857142857142794e+00 2.857142857142856984e-01 1.221929179192185189e-01 -3.551955619693950017e-02
1.285714285714285587e+00 2.857142857142856984e-01 1.082787745210554431e-01 -1.315744772379176010e-02
1.428571428571428603e+00 2.857142857142856984e-01 1.236671009415363648e-01 8.134832672619897107e-03
1.571428571428571397e+00 2.857142857142856984e-01 1.237803400198388415e-01 6.617746485073198494e-03
1.714285714285714413e+00 2.857142857142856984e-01 1.467103782087846031e-01 -5.192112564555145934e-04
1.857142857142857206e+00 2.857142857142856984e-01 1.616899979180665414e-01 3.439995409027032242e-03
2.000000000000000000e+00 2.857142857142856984e-01 1.744614488054564150e-01 -3.031856638669500406e-03
1.142857142857142794e+00 3.571428571428570953e-01 1.424712884387383249e-01 -1.972418614953702631e-02
1.285714285714285587e+00 3.571428571428570953e-01 1.326325948678128419e-01 8.369532867566071557e-04
1.428571428571428603e+00 3.571428571428570953e-01 1.522481006068989173e-01 1.905856348183051878e-03
1.571428571428571397e+00 3.571428571428570953e-01 1.639509159849487918e-01 6.812250663281908076e-06
1.714285714285714413e+00 3.571428571428570953e-01 1.909196574705193938e-01 -3.587523896109285856e-04
1.857142857142857206e+00 3.571428571428570953e-01 2.085532305704748957e-01 -4.074252277617756469e-03
2.000000000000000000e+00 3.571428571428570953e-01 2.225046328747898039e-01 -7.350806378669296967e-03
1.142857142857142794e+00 4.285714285714285476e-01 1.482081248834600240e-01 -1.572844622925039654e-02
1.285714285714285587e+00 4.285714285714285476e-01 1.657288365789735540e-01 1.313054619707661359e-02
1.428571428571428603e+00 4.285714285714285476e-01 1.962775655524517382e-01 -1.031851722719055557e-02
1.571428571428571397e+00 4.285714285714285476e-01 2.207925783242737361e-01 -9.470479750557599108e-03
1.714285714285714413e+00 4.285714285714285476e-01 2.440629605762400511e-01 -4.243942763885113698e-03
1.857142857142857206e+00 4.285714285714285476e-01 2.618951945658564151e-01 -1.448206388437342160e-02
2.000000000000000000e+00 4.285714285714285476e-01 2.751434872370531748e-01 -1.331815441283267822e-02
1.142857142857142794e+00 5.000000000000000000e-01 2.062734301840830065e-01 -4.247156917043558473e-03
1.285714285714285587e+00 5.000000000000000000e-01 2.315004601439829279e-01 -1.223433794643631091e-02
1.428571428571428603e+00 5.000000000000000000e-01 2.642784732394555247e-01 -1.594698426034535030e-02
1.571428571428571397e+00 5.000000000000000000e-01 2.918631238179474341e-01 -1.861043096981049305e-02
1.714285714285714413e+00 5.000000000000000000e-01 3.071202520638615097e-01 -1.764219371753156587e-02
1.857142857142857206e+00 5.000000000000000000e-01 3.202368944359988978e-01 -2.030251002726774640e-02
2.000000000000000000e+00 5.000000000000000000e-01 3.295433614527926158e-01 -2.093126377391282128e-02
1.000000000000000000e+00 4.545454545454545581e-02 -3.473561857298387845e-02 1.528263340125200070e-02
1.000000000000000000e+00 9.090909090909091161e-02 -6.724142314426917455e-02 -2.573364149122922898e-02
1.000000000000000000e+00 1.363636363636363535e-01 -6.480978356847066912e-02 -9.458756157780549845e-02
1.000000000000000000e+00 1.818181818181818232e-01 -1.896762281651834248e-02 -1.578900015156406711e-01
1.000000000000000000e+00 2.272727272727272929e-01 6.215091508988739716e-02 -1.939662523298488206e-01
1.000000000000000000e+00 2.727272727272727071e-01 1.601896838859507566e-01 -1.884418938562656687e-01
1.000000000000000000e+00 3.181818181818181768e-01 2.506381242328495351e-01 -1.327396471786481680e-01
1.000000000000000000e+00 3.636363636363636465e-01 3.048990311987091473e-01 -3.509917396421692593e-02
1.000000000000000000e+00 4.090909090909091161e-01 2.459065797630494987e-01 8.488443427967680421e-02
1.000000000000000000e+00 4.545454545454545858e-01 1.000855414789858927e-01 1.138079254406354768e-01


==> dat/ins/hdmopt_stochiso.param.dat <==
-1.522823764449619637e-02
1.957946019350761957e-02
-3.995355755036189560e-02
1.192534559171755555e-02
-5.914235880928483957e-02
-1.000190831095684567e-02
-7.050618676059204615e-02
-3.534497934042077349e-02
-6.977452412009027549e-02
-7.690590170595801300e-02
-5.521353673745197504e-02
-1.148675282818921728e-01
-2.844059683398884875e-02
-1.488075660139992207e-01
1.077527658869961019e-02
-1.816637880684865425e-01
5.760653345815321125e-02
-1.930660072836438423e-01
1.097472634728390017e-01
-2.003993238917363140e-01
1.649756267056815828e-01
-1.867335493451589834e-01
2.171775934041066392e-01
-1.638336987784685950e-01
2.614162183565091335e-01
-1.213011960075162932e-01
2.948202092510081029e-01
-8.038379244701275572e-02
3.030935332114236824e-01
1.100713791310358076e-03
2.680416153401198875e-01
7.711147996955453054e-02
2.012239239225616094e-01
1.000609246226121657e-01
1.158422628296691959e-01
1.300817469577256469e-01
4.229151529559428691e-02
5.116212134998791849e-02


==> dat/ins/hdmopt_stochiso.var.init.soln.dat <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.492909603669694246e-07
6.858081182608490739e-09
1.021873002233174845e-06
6.461491492043988529e-09
0.000000000000000000e+00
0.000000000000000000e+00
4.457765232705652979e-07
9.129751359863419094e-08
2.850502911283109473e-06
7.835948325345904410e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.025059202183342313e-06
5.736120211109556234e-09
2.216900292375235707e-06
1.850445190319374592e-08
5.319476693050108464e-06
8.298818894412748241e-08
7.189106663418113723e-06
3.006000821404731200e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.510058367349643010e-06
5.208173474827214552e-08
1.382347515713954218e-05
6.748300687089864790e-08
1.723469199060203151e-05
7.121624631573852134e-07
5.231111307293048903e-05
1.018137542356306805e-06
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.134121876146149114e-05
9.274054214625460085e-08
6.026246805617143060e-05
8.762188990885250513e-08
1.148167835428557943e-04
1.264009702577718747e-06
2.135221917767153371e-04
1.249893176472197479e-06
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.732599854457729975e-05
8.278274235395003950e-08
1.340846392680272389e-04
5.837165658849479902e-08
3.362037979049388773e-04
1.102331652707139800e-06
4.580259284873392932e-04
8.141453681445475492e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.731785607109131259e-04
4.296562578879029870e-08
1.957712325284995678e-04
2.688264401647346295e-08
5.815318679244074057e-04
5.656713003838888972e-07
6.561377487937895565e-04
3.634150380546504674e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.160191508481846851e-04
1.953277579283180330e-08
2.149448342525518674e-04
1.675013265389237236e-08
7.159021433803230538e-04
2.569326509993581540e-07
7.130591858261756729e-04
2.332938628430422046e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.112425920874540924e-04
2.125444113358731102e-08
1.901756016332438221e-04
2.266151762503784372e-08
6.952077148264726317e-04
2.755686146201708691e-07
6.277726963351389295e-04
3.179610279249537740e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.696900270945180455e-04
2.943043053883886549e-08
1.444995998795869496e-04
3.218275042148978594e-08
5.578229197899106043e-04
3.994615440244598175e-07
4.766971093519692588e-04
4.634074580207147553e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.207315227860091239e-04
3.362844565503914033e-08
6.671596834570996039e-05
2.633266103678150849e-08
3.949380737545533059e-04
4.548174982461057095e-07
2.295240121190388928e-04
3.718554616471057440e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.776746808733033403e-05
2.102251283649069479e-08
1.071703751672220081e-05
8.004749527655537154e-09
9.129976541763833652e-05
2.452128743874596109e-07
3.670165200796684970e-05
9.896982739405096341e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.983581340651056393e-06
6.393350989548452772e-10
3.038680839438065822e-06
4.815116458677338783e-10
1.124104814611318434e-05
5.983813781679779373e-09
1.179384721553554031e-05
8.225204827578777929e-10
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.113874131424932951e-06
5.513936513812133870e-10
3.019490625635227103e-06
2.777716659581991318e-11
1.149014926713793635e-05
2.418935091020700519e-09
1.138926332960726737e-05
1.977756996284321519e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.051161358604738235e-06
1.540045102638882303e-09
3.075534131113916470e-06
1.922437740394206758e-12
1.158632153091088345e-05
7.585819253384244392e-09
1.176220502266369565e-05
1.993089188795664940e-10
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.945507317553686139e-06
2.024725112447104478e-09
2.957454508987962921e-06
4.496544573808032195e-10
1.120847550773961023e-05
8.449183564421074937e-09
1.124283930295973471e-05
3.035976531724930634e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.046177783490904862e-06
1.011413722550038547e-09
3.067103039411943828e-06
3.864596760025940089e-09
1.160458354531322914e-05
4.481052692008310298e-09
1.162301107140389704e-05
1.752719824052892414e-08
0.000000000000000000e+00
0.000000000000000000e+00
7.129231471633465861e-07
3.685554517662393732e-07
4.310028476130973091e-06
3.001218837567988101e-07
0.000000000000000000e+00
0.000000000000000000e+00
8.612302054636386168e-07
9.209885290093251458e-07
4.979341684340346234e-06
7.096950570455259280e-07
7.864793312330465617e-06
3.969050521692043301e-07
1.396197736540467365e-05
1.447095115196517198e-06
9.461546305546405397e-06
1.222841863119945257e-06
2.316490410356269677e-05
4.317122267006493479e-06
3.814728666470634219e-05
3.190585829490719798e-06
1.118033678277395668e-04
4.609896352457012400e-06
6.804313949785589246e-05
8.995136407808250803e-06
1.890158388624034826e-04
1.283985582907283409e-05
2.357660721029727273e-04
5.513488171746246398e-06
4.232412294604893824e-04
5.462412972190462600e-06
3.810804961001327661e-04
1.495946933975367333e-05
6.592096178503158415e-04
1.468031210316486590e-05
6.493572349975864234e-04
4.700355588440169320e-06
8.715243372144073708e-04
3.489733536038475536e-06
9.845758118233376242e-04
1.242209149023115305e-05
1.298226969919761241e-03
9.170088726011574345e-06
1.088791118088469970e-03
2.371530862582001008e-06
1.221437880226011350e-03
1.524185047182309255e-06
1.595444135963510531e-03
6.134346731419623592e-06
1.774610848979214870e-03
3.917629687547618015e-06
1.319408285677142311e-03
1.072465009931147046e-06
1.311222754326451904e-03
9.988054758321799385e-07
1.897656608706796292e-03
2.756491950409606090e-06
1.877220039158301792e-03
2.615959762756209380e-06
1.269875792999618398e-03
1.174656309623813047e-06
1.147241747949608948e-03
1.401128543223473664e-06
1.805923903340978702e-03
3.114367358726695565e-06
1.629168690399431484e-03
3.800467838035931015e-06
1.015909414632307824e-03
1.745639502528079726e-06
8.671398888623631142e-04
2.048747833975226883e-06
1.437018625813788137e-03
4.709411618649321662e-06
1.221040361447698003e-03
5.527555568843831159e-06
7.182610939541118379e-04
1.999137142191009637e-06
4.346288430917494088e-04
1.698908664369234190e-06
1.015772249939083391e-03
5.427773129353459416e-06
6.351037381360240177e-04
4.754930835593634716e-06
1.658177169477252427e-04
1.038019967609926362e-06
6.935123528971935604e-05
4.202682491019902230e-07
2.329331674611133634e-04
2.789721533176971677e-06
1.013619603008580189e-04
1.101626857644398188e-06
2.392310174692269660e-05
3.143753681887660362e-08
2.571060072580371900e-05
4.146321782967261339e-09
4.030681984951660747e-05
9.676840762440313923e-08
4.416460179745444531e-05
1.168158490039798142e-08
2.405230181678555604e-05
5.764003844213768152e-09
2.413783448699187336e-05
1.032822143356986719e-08
4.015832624696118614e-05
1.019138355814422749e-08
4.040029336798798968e-05
2.644748455569781192e-08
2.473420876398781066e-05
1.946718975810585548e-08
2.526056708269521653e-05
1.416330591171738303e-09
4.170808945412722579e-05
3.640312887224933604e-08
4.277621931794528640e-05
4.037776681708655484e-09
2.399199511807839828e-05
1.942107018294563503e-08
2.400926086879811739e-05
9.054470100827832940e-09
4.057828429480284484e-05
3.406633933677876555e-08
4.046063595115290622e-05
1.900532014938074522e-08
2.482864709599449802e-05
1.094129236930738800e-08
2.477536168714084171e-05
4.219810342159774695e-08
4.190793918497409182e-05
2.012053637869496716e-08
4.171083362071795198e-05
7.877621104962927623e-08
0.000000000000000000e+00
0.000000000000000000e+00
8.762784068728065688e-07
1.749165352775096993e-06
4.962053202238286212e-06
1.329729166371094744e-06
0.000000000000000000e+00
0.000000000000000000e+00
7.894989912523942865e-07
2.767426455226832357e-06
4.683348691669670424e-06
2.182792757410967226e-06
1.094458761288551848e-05
2.944756052187197231e-06
3.631902249792188998e-05
9.885605421122446159e-06
1.369799052083239992e-05
6.098011550014156111e-06
5.533819684697156166e-05
1.919295486695947006e-05
1.078687314806261294e-04
1.960954558136381346e-05
2.807159447632940306e-04
2.745489782152119119e-05
1.584911781640215380e-04
3.627114941297396251e-05
3.838266798865498175e-04
4.956699573225646730e-05
5.393329435563427648e-04
3.128243683289100275e-05
8.975815967235895379e-04
3.030130068033111431e-05
7.011384222526471487e-04
5.524188374410789074e-05
1.120787562395903327e-03
5.265776421357480137e-05
1.303556276049728417e-03
2.526894286382130915e-05
1.684529428005640192e-03
1.847798196220936320e-05
1.580397276359429143e-03
4.325992733988435996e-05
1.996860145813523189e-03
3.123483001292731850e-05
2.034596475940879216e-03
1.218623505343385821e-05
2.238159328806401359e-03
7.724923929173531026e-06
2.366777161296180002e-03
2.029154269762558022e-05
2.568377585206197029e-03
1.275450895761408768e-05
2.367357934023366951e-03
5.462873390184581253e-06
2.325929706816302119e-03
5.294720492357738970e-06
2.683279910439425459e-03
9.122655802355469549e-06
2.612390409067683831e-03
9.082309705985329928e-06
2.220992307267162427e-03
6.414093230547122650e-06
1.996646973303043554e-03
7.972991250016197773e-06
2.472476907069009241e-03
1.122905319975659857e-05
2.209533134108663914e-03
1.418218131531725832e-05
1.752819559706449669e-03
9.834181903697941497e-06
1.477871563477588116e-03
1.150013838345516863e-05
1.928606478150362864e-03
1.740360931899547276e-05
1.608313347615015002e-03
2.021039243339229193e-05
1.237139557147559155e-03
1.138917868227055218e-05
7.940802539160352926e-04
1.023826243249628928e-05
1.354288184837332222e-03
2.017681763786349336e-05
8.874883108454718374e-04
1.854532227890770915e-05
2.806521052107144309e-04
5.867097406788719203e-06
1.274935846711224236e-04
2.235005340281675814e-06
3.033728783977278679e-04
1.046119590323835418e-05
1.453236037548770031e-04
3.804894603654158246e-06
5.971361418869729248e-05
2.188569294470062783e-07
6.648166748303983072e-05
2.190132345534848043e-08
8.158401007504494822e-05
3.975364936723591714e-07
9.203060214144752761e-05
3.199756045957416170e-08
5.947837999186336922e-05
1.482534115586391889e-08
5.946195087548144067e-05
4.707221674991469950e-08
8.184637836548136350e-05
1.839653929430495043e-08
8.078944454040939516e-05
6.526030334427250876e-08
6.180876930513530348e-05
5.555214850576243406e-08
6.352499723278285249e-05
7.517336414854289520e-09
8.441700412131419927e-05
7.197882013900650523e-08
8.675101318018275834e-05
1.069641206994928535e-08
6.031405515411461169e-05
5.054566954175114101e-08
5.985669175555944125e-05
3.135879984764856340e-08
8.258996315127404588e-05
6.581857650558028047e-08
8.151632383754314965e-05
4.355110166750502193e-08
6.207534419461552201e-05
3.132236175444385529e-08
6.167155803125561671e-05
1.228921921807357821e-07
8.460678923104679081e-05
4.283105956064252873e-08
8.394736259042319577e-05
1.687345176421692973e-07
0.000000000000000000e+00
0.000000000000000000e+00
6.592738481171793675e-07
3.861615493048601680e-06
4.761055091182139054e-06
3.375654013718151459e-06
0.000000000000000000e+00
0.000000000000000000e+00
5.493839637347218207e-07
4.886418912030253814e-06
5.934588072987830826e-06
5.142329599704572373e-06
1.939187412778742094e-05
1.135694871190516042e-05
8.221221539641162233e-05
3.320454621436598984e-05
2.989320277371163318e-05
1.957627212528793411e-05
1.189184257051328089e-04
5.271533990908172911e-05
2.205317821333717876e-04
5.985740637891511721e-05
4.954705965808561385e-04
7.970096385438485464e-05
2.943913256592070875e-04
9.064060211062524694e-05
6.130765813970287699e-04
1.174161418385797153e-04
8.591230612729780589e-04
8.686209383937902595e-05
1.316845476365459313e-03
8.134878294050384637e-05
1.007727971726628128e-03
1.249829387917974371e-04
1.478283073927793515e-03
1.147437037119505507e-04
1.799707888878152289e-03
6.578880605736353007e-05
2.218044116969838508e-03
4.682060642194137861e-05
1.954000787224951033e-03
9.120432637346214040e-05
2.342846604409555382e-03
6.382781465119471227e-05
2.574648804404141948e-03
2.994504900997459169e-05
2.748610767213108437e-03
1.868494184899911412e-05
2.656635395324895288e-03
4.013917942045557377e-05
2.781417711669796448e-03
2.490369594388555378e-05
2.830684259727724549e-03
1.359389688841767716e-05
2.723827514453338282e-03
1.397868821513423843e-05
2.816481804233445050e-03
1.858460810549445038e-05
2.670370961188848601e-03
1.989583645948581105e-05
2.550080520315655287e-03
1.766639951991339841e-05
2.258267635714317125e-03
2.260288247502828846e-05
2.466806225075350491e-03
2.574185241228790707e-05
2.156389026239245461e-03
3.325142565882232789e-05
1.957606211905378417e-03
2.757838107209302882e-05
1.609269597908045751e-03
3.178446695066475920e-05
1.853701316409745977e-03
4.030454675040310263e-05
1.497155788977060347e-03
4.607098715899366544e-05
1.359945513590230665e-03
3.190838155390490608e-05
9.051706052498174502e-04
2.986476827219085433e-05
1.265086232475831456e-03
4.636528623711878589e-05
8.510767766427163733e-04
4.397502099254731867e-05
3.015305889905083784e-04
1.666571598561264984e-05
1.554242120412532976e-04
5.776137396217553824e-06
2.808519270785464570e-04
2.430463127703676128e-05
1.610695500872583630e-04
8.003478519039344057e-06
1.056726966038474413e-04
6.215377262042328275e-07
1.202962358391133902e-04
4.237524837063178652e-08
1.322265422504846578e-04
8.599479107121304135e-07
1.509281880662922916e-04
5.404034750065851130e-08
1.071260367019859097e-04
2.011563491705365581e-08
1.040179839045744900e-04
7.598564188076555559e-08
1.351168055690043644e-04
2.020461009704752875e-08
1.288941062859616971e-04
7.490304835490869205e-08
1.089861638363654437e-04
8.075388912054749637e-08
1.117432304636649203e-04
1.298803220658165171e-08
1.350205124498929225e-04
7.844978848795032580e-08
1.378494492546299176e-04
1.370761580142289228e-08
1.068188095328876980e-04
7.690743854838218201e-08
1.048139084361429885e-04
5.302362174273895223e-08
1.324194571301297503e-04
8.130046580063119804e-08
1.291723381503427854e-04
5.700542728511839755e-08
1.088270377151722194e-04
5.261426678435314039e-08
1.078604589906678344e-04
2.089990826006883011e-07
1.341012692585256277e-04
5.867716361986413606e-08
1.327758104514434117e-04
2.351076169348006219e-07
0.000000000000000000e+00
0.000000000000000000e+00
5.291247623572102897e-07
5.735809304685669860e-06
9.068102502115512868e-06
7.960933976140542129e-06
0.000000000000000000e+00
0.000000000000000000e+00
6.848882808188711612e-07
6.360258315795508350e-06
1.523237352767992462e-05
1.257931796384783682e-05
4.727487021681573662e-05
3.177347811449652307e-05
1.673634760935143199e-04
7.839058719465556995e-05
7.387028855048123415e-05
4.903220629435788556e-05
2.293046693629324307e-04
1.103568149082039847e-04
3.801433576021680878e-04
1.285535842563939981e-04
7.341201740472523031e-04
1.619087293530500644e-04
4.772912437998923512e-04
1.726353747852001378e-04
8.556781704626301383e-04
2.112968999660239360e-04
1.142586864985874499e-03
1.681073762119508557e-04
1.600771590682036451e-03
1.510126937661975227e-04
1.259623636373787513e-03
2.135994056589320090e-04
1.681503475598538190e-03
1.872913612604926777e-04
2.041412182029895325e-03
1.177980110512920559e-04
2.374385489939886962e-03
8.093427568222220296e-05
2.063022691486154653e-03
1.431132381299281265e-04
2.320158304682001099e-03
9.632055411020632666e-05
2.622243645686472835e-03
4.999986889038383051e-05
2.682772651442612896e-03
3.094969694195089203e-05
2.486715429555997562e-03
5.839697766650803445e-05
2.475519586679338167e-03
3.626286718342795724e-05
2.662780057099281041e-03
2.392603559229989081e-05
2.478338115623390271e-03
2.683526559338688948e-05
2.399424131143944924e-03
2.943777596342408967e-05
2.182342753057959616e-03
3.480711899246457077e-05
2.252235785618175549e-03
3.551251816347600202e-05
1.934421017603187324e-03
4.613628842708181952e-05
1.944069495434972870e-03
4.702051891150733752e-05
1.631811239344460205e-03
6.116525374383884885e-05
1.645677373398365083e-03
5.548786813005268681e-05
1.301818468417401814e-03
6.289488042654990034e-05
1.370254723637341025e-03
7.288833056013103648e-05
1.058924417542662921e-03
8.189182812346486827e-05
1.095055643951861396e-03
6.327917232757114649e-05
7.414287045285158527e-04
6.053050810223202608e-05
8.833106830853813341e-04
8.216462694432923714e-05
6.010523603450727143e-04
7.887022810918533104e-05
2.510926113363364399e-04
3.312139769059911751e-05
1.673030617679443772e-04
1.037872774022956508e-05
2.242006149165053845e-04
4.261207521490349015e-05
1.797349171752932032e-04
1.270634546472697997e-05
1.620118391605617218e-04
1.083183223919475950e-06
1.837051969022276943e-04
6.878520577616955482e-08
1.960903239086225270e-04
1.257093037772525224e-06
2.184541247594433693e-04
8.627852717811830276e-08
1.655001346633845399e-04
1.994683838692480699e-08
1.551869140775935930e-04
6.418987443156120934e-08
1.978105132240720241e-04
2.109053778697736636e-08
1.825941985490030380e-04
4.603080095598546464e-08
1.620569533571286961e-04
6.512004001357381180e-08
1.644731683777508110e-04
1.373080333958660012e-08
1.896261207713922123e-04
4.459478481177954246e-08
1.910654076872062880e-04
1.308308680012553620e-08
1.588061257679297320e-04
7.834823731475383732e-08
1.540510961759613932e-04
5.576849941275835158e-08
1.853871916489813177e-04
6.907070806259227698e-08
1.789338315681527052e-04
4.876514929315458729e-08
1.598379613930498810e-04
5.938589946699140323e-08
1.580870722072190513e-04
2.454872648102592613e-07
1.854758781496586707e-04
5.471387858162481842e-08
1.832324316926891607e-04
2.355609914571793311e-07
0.000000000000000000e+00
0.000000000000000000e+00
1.163858441097858249e-06
6.927948173948022493e-06
2.585992635057226353e-05
2.032498955605458452e-05
0.000000000000000000e+00
0.000000000000000000e+00
2.232596855119141266e-06
7.761668568114701031e-06
4.296197184315716198e-05
3.326337783438378527e-05
1.123816848094101134e-04
7.266750600654975833e-05
3.061973705504238098e-04
1.484981459696639822e-04
1.656931111964800708e-04
1.035602860129340307e-04
3.984078922914875329e-04
1.916089057793174486e-04
5.844023913397968645e-04
2.217147467456307428e-04
9.738022170847707984e-04
2.636856957376337851e-04
6.981684960463971964e-04
2.735885448726846337e-04
1.082602576937733698e-03
3.161158562458012632e-04
1.354234850115440449e-03
2.589652530931453979e-04
1.718088862093277618e-03
2.211236171842207669e-04
1.420330310655472513e-03
3.007064770388248685e-04
1.707590410756464148e-03
2.494087777409913003e-04
2.021586648198304189e-03
1.652462428676668377e-04
2.190386368629992312e-03
1.087380736549633554e-04
1.920323779007936972e-03
1.820057391185148760e-04
1.996317068004156182e-03
1.168055104347194930e-04
2.268950218086972139e-03
6.467023821340309371e-05
2.186868736948095228e-03
4.064476187659303596e-05
1.988945714674335112e-03
6.817468869287361850e-05
1.845009206768328039e-03
4.397197423233015380e-05
2.060973622640713959e-03
3.518890527957595498e-05
1.822053763441915933e-03
4.397329865039347857e-05
1.682293924462015689e-03
4.130736367915626437e-05
1.437063341136611289e-03
5.451880788919767444e-05
1.584466327619581507e-03
6.037074793813416957e-05
1.292489225176366449e-03
7.828055852178061240e-05
1.214527641601275331e-03
7.563226932388549656e-05
9.583943741572366597e-04
9.726772726122834669e-05
1.068393853306343500e-03
9.225782941415352275e-05
8.062442468225880987e-04
1.026616642141502187e-04
7.795302568816549031e-04
1.131749604607617426e-04
5.783644714310101631e-04
1.246260169686929395e-04
6.664072608927963442e-04
1.025617080660650322e-04
4.592305951370884067e-04
9.837875577522323307e-05
4.776847772884400224e-04
1.238193224589476202e-04
3.440440729336743464e-04
1.182149006899332438e-04
2.123589102258313416e-04
5.228173468224852602e-05
2.032656601742286514e-04
1.485561257561076676e-05
2.256996121086970574e-04
6.150843578707241113e-05
2.409800398509596498e-04
1.665671047433455408e-05
2.353970091627948001e-04
1.363192025559967241e-06
2.549151371020372237e-04
1.043326079170023577e-07
2.802288080576841750e-04
1.391000194432804154e-06
2.925695261889604696e-04
1.219433266185898953e-07
2.314137114417129707e-04
2.475064504421392249e-08
2.106732786241510206e-04
2.689296773929079385e-08
2.654769074277578303e-04
3.092855797947559422e-08
2.388031355342796786e-04
1.144955848168140689e-08
2.172232547513365932e-04
2.371273786895705260e-08
2.171063691865874473e-04
1.305478603787393148e-08
2.442736866150752723e-04
1.073871132382740907e-08
2.420874604284559562e-04
1.373054245112780905e-08
2.115674971431003840e-04
5.598257987957959324e-08
2.033186496291430889e-04
3.903859617548896757e-08
2.367549502396918814e-04
4.211021778826239097e-08
2.267117950606356461e-04
2.754317418551014467e-08
2.104849375646757027e-04
4.519597838754581939e-08
2.076817046101673376e-04
2.124340806014240518e-07
2.343586875959545609e-04
3.316520136279643446e-08
2.309454111997907757e-04
1.770240171997911895e-07
0.000000000000000000e+00
0.000000000000000000e+00
4.446453071100836974e-06
9.528359544813200656e-06
6.955153179337800900e-05
5.318742239744851143e-05
0.000000000000000000e+00
0.000000000000000000e+00
9.316193045416657967e-06
1.429561279325962842e-05
1.099898301655122951e-04
8.062313914820193003e-05
2.365214731200282971e-04
1.416441467874177660e-04
5.044242543928528734e-04
2.390269772889709794e-04
3.248676463338055461e-04
1.848920408436742859e-04
6.183569237220829006e-04
2.890116403025980944e-04
8.128925206869840438e-04
3.267253159348596945e-04
1.173822927820944786e-03
3.654387767438914761e-04
9.194388993041206076e-04
3.789313076739534206e-04
1.236564066839511249e-03
4.073824180704351742e-04
1.450134590126118603e-03
3.357495090438990335e-04
1.646698197294559855e-03
2.703271349465988195e-04
1.434457702531931594e-03
3.605135037744092554e-04
1.532935928142958567e-03
2.821834163278900552e-04
1.763495504997006141e-03
1.923972631742378763e-04
1.750959285216083022e-03
1.200324848299084036e-04
1.557765506037231016e-03
1.955779222066056507e-04
1.469984676156435664e-03
1.180316198572989615e-04
1.668483038432701368e-03
6.895571018513324199e-05
1.479695034996383017e-03
4.662035961252578351e-05
1.331220048773682505e-03
6.726155450791098831e-05
1.121339293488842230e-03
4.905750808791583086e-05
1.298791368997737625e-03
4.816862965953617104e-05
1.066425822089774695e-03
6.671861791896524334e-05
9.445198441812487772e-04
5.611675721895842362e-05
7.455800262102932948e-04
8.078724321733304404e-05
8.736657038912156370e-04
9.289495065868089456e-05
6.681085761968041849e-04
1.179288314311941832e-04
5.963616487970212123e-04
1.120708147604823645e-04
4.531189798657713885e-04
1.397130104859724102e-04
5.396863175876440589e-04
1.351876974094731536e-04
4.054160206073288003e-04
1.471471270826929805e-04
3.772399015970733373e-04
1.575962200809078438e-04
3.095416503956436834e-04
1.694693554471174586e-04
3.448800474913139326e-04
1.453006292661931432e-04
2.789646175248672137e-04
1.376399159775647404e-04
2.867373720450215428e-04
1.661916373268783060e-04
2.790161907679325785e-04
1.557301648860345963e-04
2.705714738630366411e-04
6.976023237877558775e-05
2.933755925971506199e-04
1.798553876485672767e-05
3.482396623363096834e-04
7.653516628246422298e-05
3.581292348841292358e-04
1.876082231961184174e-05
3.297811008379946578e-04
1.343982048612076026e-06
3.304961557604442035e-04
1.397357635388881731e-07
3.819636670816247228e-04
1.238662777626764852e-06
3.672712169625501539e-04
1.642402083179675463e-07
2.989550603761602344e-04
3.872570789951723424e-08
2.661865601525686595e-04
5.017900833834949927e-09
3.305812923656053972e-04
4.725988227446602790e-08
2.918851167764877595e-04
1.135211179472519223e-08
2.701194919105899322e-04
1.341098910804976598e-08
2.654988097557541200e-04
1.624957596336624566e-08
2.940286489420563393e-04
3.761902241870547997e-08
2.868224990242408744e-04
2.102339717928766541e-08
2.603705428619415996e-04
2.997947170384570143e-08
2.486298175101076717e-04
1.719533879939963720e-08
2.818565656139112099e-04
2.114952503221604607e-08
2.686044868222921462e-04
8.752855407191117079e-09
2.566151644494179184e-04
2.080032625870725376e-08
2.525719300778096277e-04
1.391445288691461466e-07
2.768037400230620340e-04
1.085003890363410920e-08
2.721442545956268499e-04
1.013194821298653150e-07
0.000000000000000000e+00
0.000000000000000000e+00
1.996541588164014324e-05
2.425294565012918409e-05
1.701327521430334873e-04
1.214357283269290594e-04
0.000000000000000000e+00
0.000000000000000000e+00
4.027854673638310535e-05
3.988538747661259207e-05
2.535582970346504303e-04
1.837696886974277220e-04
4.275669047027495025e-04
2.315637305069451147e-04
7.291777726037649426e-04
3.378817701440393613e-04
5.361447587148894262e-04
2.767975654518385229e-04
8.189667054249922563e-04
3.834338890721985930e-04
1.004551733102553718e-03
4.274161371940643386e-04
1.258089422220937462e-03
4.386549757448508216e-04
1.050746817544007507e-03
4.688295589678587410e-04
1.226785416957713783e-03
4.546927862944050505e-04
1.364914042819713545e-03
3.721768782876806974e-04
1.366931363817567267e-03
2.837371603141111047e-04
1.238627172994967484e-03
3.686903893716083291e-04
1.157193857192097622e-03
2.752027225262429358e-04
1.314077428797523397e-03
1.914911803699408392e-04
1.173505835122753754e-03
1.113381921818299222e-04
1.050912322736876486e-03
1.804508963756424624e-04
8.877676578320561071e-04
1.005144005719874116e-04
1.004476992888684054e-03
6.380046317684977177e-05
8.022584263128313114e-04
5.192086935479765428e-05
7.198752209052837860e-04
5.956411732084562565e-05
5.557227063202569784e-04
5.590062080638569226e-05
6.529796808195826056e-04
6.553100810152847440e-05
5.065624967391169683e-04
9.670803654036624235e-05
4.549602084346896684e-04
7.659974394269662007e-05
3.752041307196424345e-04
1.142607127322570502e-04
4.120411842832328057e-04
1.328736714065951834e-04
3.377770725305126172e-04
1.621418422030190267e-04
3.421576036803709343e-04
1.546868089164681677e-04
3.367107117426110219e-04
1.842262376326624703e-04
3.121920292388643495e-04
1.796396564915768586e-04
3.040859787788823248e-04
1.905407627649233551e-04
3.537491374388686532e-04
2.002915813714171371e-04
3.917472741377077752e-04
2.093575014569384407e-04
3.126049067874235414e-04
1.855325857864020497e-04
3.497233100365693603e-04
1.716880411199881926e-04
4.214402787587116740e-04
2.023796294104469472e-04
4.866350361942876034e-04
1.847009881341386036e-04
4.543289820375116849e-04
8.147524326790019696e-05
4.301661459333228814e-04
1.891764240432096029e-05
5.795805952686657438e-04
8.440258710737524460e-05
5.024890720706165709e-04
1.851401704687881394e-05
4.334023301273112251e-04
1.098145011885884473e-06
4.009966519571602763e-04
2.050691488656658215e-07
4.799044431386783314e-04
9.583529728663068476e-07
4.294627607028956694e-04
2.753163412543298162e-07
3.589260532143284774e-04
5.673896507578834721e-08
3.148782936602605945e-04
3.341287126442488405e-08
3.824860415452440484e-04
6.882207184791072344e-08
3.341523332180603443e-04
7.355587388950676877e-08
3.152211092711625084e-04
8.686840871006984230e-08
3.055424044223320045e-04
2.899439104044581032e-08
3.329321399788461445e-04
1.619360800138652947e-07
3.211617697575798718e-04
4.050284811741102196e-08
3.006946294539894243e-04
1.592327641119882953e-08
2.861969472597746434e-04
3.196793498637949472e-09
3.164178055379121882e-04
1.382313332531009578e-08
3.010112919567700207e-04
5.775287765009628475e-10
2.945052812817838079e-04
5.215156241441808286e-09
2.892958304835109139e-04
6.875020026835989111e-08
3.093523530086220510e-04
5.263949565556232051e-09
3.036975238780329845e-04
4.198637517040680962e-08
0.000000000000000000e+00
0.000000000000000000e+00
7.770573170933936134e-05
8.192687062605650628e-05
3.604773105930548539e-04
2.357389390274238373e-04
0.000000000000000000e+00
0.000000000000000000e+00
1.539740198646264910e-04
2.106407217271550388e-04
4.802130950287481674e-04
2.171322650537168566e-04
6.333165260231496049e-04
3.031804752547843733e-04
8.647085949425406017e-04
4.319380686341175784e-04
6.847855244863227915e-04
3.024000029359938196e-04
8.449504129858818402e-04
4.912183238216391796e-04
1.041150537377715695e-03
5.049146195997897399e-04
1.136483246295770218e-03
4.528769040968988599e-04
9.698518398148508893e-04
5.347338273708411279e-04
9.925682251477902646e-04
4.297383707060703712e-04
1.061719258335068862e-03
3.512958007382276267e-04
9.230807218858561643e-04
2.589211177203233540e-04
8.544901992502438670e-04
3.229158047100957668e-04
6.982649207541352437e-04
2.381734688569815575e-04
7.962208168819425586e-04
1.645235350571073952e-04
6.454042910980772050e-04
8.797189050116990274e-05
5.873252291510117290e-04
1.454253277570773898e-04
4.831434350400258732e-04
7.527458935227609928e-05
5.124690560144044751e-04
5.628433274020925838e-05
4.146417088723351697e-04
6.175948561393972873e-05
4.172397136170631952e-04
5.508258813193125719e-05
4.069675812789137780e-04
6.971948532823997273e-05
3.773107239856790291e-04
8.947853922032023618e-05
3.699770222677437590e-04
1.330959601583693011e-04
4.383388950013717106e-04
1.038255386462103339e-04
4.986446868796475798e-04
1.524793538539570559e-04
3.986873295112680431e-04
1.766619683694621134e-04
4.538049162058119365e-04
2.049300701141371572e-04
5.816946814368049914e-04
1.975088987226561574e-04
6.809303947364959324e-04
2.229006934211756467e-04
4.997932775970398683e-04
2.185843576789502530e-04
5.642955096691656264e-04
2.250366720424056303e-04
7.367926630287778252e-04
2.335727087136944260e-04
8.037485560328242384e-04
2.369191725294426769e-04
6.019549183941990452e-04
2.156955958125368004e-04
6.757591677108607756e-04
1.937197846403847766e-04
8.344547647313610168e-04
2.246217034925034712e-04
8.963183298099253616e-04
1.981799715868318905e-04
7.105862127547403961e-04
8.506092761453423246e-05
5.669658607596001019e-04
1.750449264608047880e-05
8.324175293316096952e-04
8.356249250163963330e-05
6.158644528125959425e-04
1.601755177409374742e-05
5.169580976703351234e-04
8.434023456184443558e-07
4.504203376943978227e-04
3.872129933066739850e-07
5.405989006018344176e-04
7.927244441298949321e-07
4.619701158893501150e-04
5.528437823671142706e-07
3.998491287383271545e-04
8.650094661561357105e-08
3.487915653408622200e-04
1.319242031301849993e-07
4.098725252889675783e-04
1.125952763174159805e-07
3.580866323050202731e-04
2.058578349657663692e-07
3.464689251811989084e-04
2.617683256808751059e-07
3.332350746042551503e-04
5.677579908017067296e-08
3.553017204181333302e-04
3.836944078167075417e-07
3.414063829354686440e-04
7.921789739434273850e-08
3.286348478015388365e-04
1.394889265410207408e-08
3.127127915395192426e-04
8.575315128376688793e-10
3.370420988760368234e-04
1.540421884839183642e-08
3.210376527231188640e-04
3.188247217709948044e-09
3.210285730491275764e-04
1.146563555569106419e-08
3.150857221881249448e-04
2.321266671344075398e-08
3.293014404541120361e-04
2.378378962053207089e-08
3.232306703439388664e-04
1.172473870222375781e-08
0.000000000000000000e+00
0.000000000000000000e+00
2.904017214102412505e-04
3.508076746451202228e-04
5.770167346411257843e-04
2.055473154889747502e-04
0.000000000000000000e+00
0.000000000000000000e+00
4.123687890824560397e-04
3.354635864360483596e-04
5.911183519683133958e-04
2.801910928606981903e-04
6.651541623959661897e-04
3.098502578469559954e-04
7.559354250444593783e-04
5.233085495676629683e-04
6.033166417356677609e-04
3.543834301596045493e-04
6.297126354879545133e-04
4.936815052902376487e-04
8.458044308079032620e-04
5.334557622126910289e-04
8.145338486626915427e-04
3.975603579790284547e-04
6.932608251048219365e-04
4.883527682167513369e-04
6.416542337919727262e-04
3.680377328204846197e-04
6.539520089256413296e-04
2.889590131827942483e-04
5.286563327104231921e-04
2.079298703378250649e-04
5.168097057300607804e-04
2.533355614219234223e-04
4.661615366045138999e-04
1.665031791860400578e-04
4.672896155221096452e-04
1.213860257230528852e-04
4.378060079618732964e-04
6.366810922335732891e-05
4.773324836844178385e-04
9.396220416213910500e-05
5.398464160750837508e-04
5.469520968031873912e-05
4.639110858645841711e-04
5.620901051829371150e-05
5.506540214340406624e-04
7.940284615457333895e-05
6.699849305659408066e-04
5.966867256737624128e-05
8.481671865833090643e-04
9.080599552642062663e-05
6.438258531949861202e-04
1.189724262195306152e-04
7.555268780280294770e-04
1.705822628473530013e-04
9.846662288981340976e-04
1.341288318819917457e-04
1.121349530436091535e-03
1.850023369830884894e-04
8.771755216270768225e-04
2.152719267929507397e-04
9.966329283018250662e-04
2.371271339572829644e-04
1.257660386143732512e-03
2.281611734699727609e-04
1.368888936497163851e-03
2.470181973314109218e-04
1.039369994779896968e-03
2.441260707815742868e-04
1.082920700803728870e-03
2.431224897480812220e-04
1.375144175352259208e-03
2.491466697042120110e-04
1.370625252859853597e-03
2.419688528234800056e-04
1.091671726662179218e-03
2.276641215975538110e-04
1.121993063798837256e-03
1.979040515247239350e-04
1.343067926457851063e-03
2.244746132416661395e-04
1.325926600817401747e-03
1.935620853987030164e-04
9.300322873151249409e-04
8.020785561461644269e-05
6.428401474402022911e-04
1.422751763278539791e-05
9.913502263804510606e-04
7.559186901183784679e-05
6.442606382603447649e-04
1.242247712798404455e-05
5.479971854525490880e-04
8.404609567159598630e-07
4.628866863003779368e-04
7.660859322017145038e-07
5.381179492686848824e-04
9.969866715436136523e-07
4.529366255732213999e-04
1.003500216185022643e-06
4.118768013997095448e-04
1.474078768194630231e-07
3.616169000459786530e-04
2.987102992411952576e-07
4.058054418760670629e-04
1.885474507744841439e-07
3.593286769872975055e-04
4.163560653119220768e-07
3.591005725276259493e-04
5.231503335119535554e-07
3.454419611022857984e-04
1.028260401474485804e-07
3.577858012796369925e-04
6.724287804286531080e-07
3.452581335953936251e-04
1.200993894691495569e-07
3.414512410484059476e-04
1.761846634954292805e-08
3.258119563135825373e-04
7.767447491515694197e-09
3.418046020786922636e-04
2.041512294894669450e-08
3.269621662178583566e-04
1.666090109864661275e-08
3.340036464939168115e-04
4.121865654302506310e-08
3.279888205882645251e-04
4.274185579828979436e-09
3.350432860983699676e-04
6.137877215719787016e-08
3.293017103057346373e-04
1.869564443752606006e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.492268880208337489e-04
0.000000000000000000e+00
2.513595080784690439e-04
8.464483836417975688e-09
2.510049702332386784e-04
1.984345099172953130e-06
7.324218750000018431e-04
0.000000000000000000e+00
7.346850626797089747e-04
1.975755572441028148e-08
7.469745201915485491e-04
1.640330927648180368e-06
0.000000000000000000e+00
0.000000000000000000e+00
2.760407235692589455e-04
4.287487422946608802e-06
3.344661261112008609e-04
7.994567390084743265e-05
7.599036737927240132e-04
7.304431648793263644e-06
8.374602470198493943e-04
1.104024042890770470e-04
4.096427080432400248e-04
2.326509533488995698e-04
5.365295284899054828e-04
3.939898451941232106e-04
8.341161483550774440e-04
2.143705378738824463e-04
8.278846831684205741e-04
3.208380591619432957e-04
5.128768859624555261e-04
4.360851876888458662e-04
5.293743832905542339e-04
4.124046943773477798e-04
9.106989654222728738e-04
3.732930757826003203e-04
1.056068416056865676e-03
3.119690796448767881e-04
5.559785524686215730e-04
3.542606951017111751e-04
6.022715463452939103e-04
2.706609992434424799e-04
1.215308693066155694e-03
2.266588505855069195e-04
1.462126096581535528e-03
1.584649265549030396e-04
7.442045654340934732e-04
1.720889636464614650e-04
9.827643269117599355e-04
9.322350533627790745e-05
1.870562750253205574e-03
9.386725768483913880e-05
2.331869012236521127e-03
4.668789066046918706e-05
1.202348586466259889e-03
5.113654292455541747e-05
1.464546268323513312e-03
4.736748754805370295e-05
2.659786401591403716e-03
3.370121109216740859e-05
2.943422222938454815e-03
4.896626972335480800e-05
1.786171881630859055e-03
7.484761673508697421e-05
2.077561632157517643e-03
1.174682095939138469e-04
3.218325169554717667e-03
8.194260663960521739e-05
3.378445833446448027e-03
1.232066345464219166e-04
2.193316828013579418e-03
1.630516641009379731e-04
2.244261341105098159e-03
2.055371449017481193e-04
3.278383257103270696e-03
1.606889388113381890e-04
3.078462578081079225e-03
1.855645853472745986e-04
2.289855978582947676e-03
2.355675558869306193e-04
2.262840671029118459e-03
2.419772284561481142e-04
2.901790033572983814e-03
1.987019629932213459e-04
2.648100160946163968e-03
1.980676162546299941e-04
2.099825362313447082e-03
2.355025066840559140e-04
1.905641831358954571e-03
2.177855421732147873e-04
2.287296705580327098e-03
1.879631072690501989e-04
1.916389695833094599e-03
1.650185818902331393e-04
1.753014913724948139e-03
1.943201692311826117e-04
1.590217336833411529e-03
1.598870594786141683e-04
1.664100891770622145e-03
1.405382146809790503e-04
1.398610053703174070e-03
1.119027171385786237e-04
9.472845716124108934e-04
5.698406407550333477e-05
5.415876926291535252e-04
7.336258392007188146e-06
6.733232588566787991e-04
3.762731196628278039e-05
3.617395401188251269e-04
4.035404471334800105e-06
4.485543282882297595e-04
1.912783171676821856e-06
3.884955345908923732e-04
1.736873346531362325e-06
3.199821150452012981e-04
3.112816713590600113e-06
2.993242009843047834e-04
2.311402960686064661e-06
3.605607515258579332e-04
3.103417727714066502e-07
3.309588694393594409e-04
6.747456022200810878e-07
2.921713779458033752e-04
3.826209417018308469e-07
2.812420415940219162e-04
8.102703154893914899e-07
3.339465266212931268e-04
1.028820993849662375e-06
3.272171594531480404e-04
1.844452229119255901e-07
2.884066238820053594e-04
1.245502362451059094e-06
2.883640503249452667e-04
2.296324739576218299e-07
3.256340998169659920e-04
3.013179278884762826e-08
3.142562506830463235e-04
3.117315209390813354e-08
2.885053810431604474e-04
4.567464157940180178e-08
2.815245309307249592e-04
3.586403333198857158e-08
3.218815171085675445e-04
1.196894770920695602e-07
3.176993460764490282e-04
9.904339776235515917e-09
2.885280718667759033e-04
1.651227210918892139e-07
2.861625213978515590e-04
2.074057615412454418e-08
1.144409179687504120e-03
0.000000000000000000e+00
1.144255464125600204e-03
3.023621048391752059e-08
1.156505631984403558e-03
2.038738827616192948e-07
1.302083333333334996e-03
0.000000000000000000e+00
1.301611276320813280e-03
8.832312636062212328e-09
1.305632123017501714e-03
6.377230574783810151e-08
1.158902237582517094e-03
6.688533223827870862e-06
1.192249230082903294e-03
8.305112275684642398e-05
1.297580813018719623e-03
5.303011972486526093e-06
1.306657107605883536e-03
5.886934042850543506e-05
1.201502682723974052e-03
1.546724182413448630e-04
1.284843371962365345e-03
2.386541526517176374e-04
1.373544306684311390e-03
9.709778923660350263e-05
1.526253343679359045e-03
1.248599331154704763e-04
1.485417749936499346e-03
2.512570795100608719e-04
1.780735676471737220e-03
1.866078009371331962e-04
1.781332988119953969e-03
1.227902614487578884e-04
2.150847515891021310e-03
9.224101979416388011e-05
2.153342201030876337e-03
1.224982986024229445e-04
2.580256227556830106e-03
7.665078741675612664e-05
2.625476310891134736e-03
5.663498545397692495e-05
3.059331706957808036e-03
2.913196976895753639e-05
3.054698374453124546e-03
3.942148330059241169e-05
3.510701024785093868e-03
2.236825140090693479e-05
3.399828154861577259e-03
1.414522098312678399e-05
3.677593511357715554e-03
1.269108363175955725e-05
3.765083716748864051e-03
2.964756985847849933e-05
3.871546224837764307e-03
5.031788313310828166e-05
3.720170987947838195e-03
2.295072883444490629e-05
3.578083200269968709e-03
3.742115009450630179e-05
3.887255781600589856e-03
7.729730631681432291e-05
3.783176962919984274e-03
1.061287228982070723e-04
3.353836964116503443e-03
5.075628276234650982e-05
3.060750164126772171e-03
6.471352854529879785e-05
3.435011687194722968e-03
1.283777469125996348e-04
3.008171980423100800e-03
1.366902027306307794e-04
2.587794137883335423e-03
7.610742619365727852e-05
2.107504161129318716e-03
7.696694390910796102e-05
2.635008976437932127e-03
1.369812165015174468e-04
2.247087438712031156e-03
1.319993962292362647e-04
1.718123343159085568e-03
7.159857837823808589e-05
1.369824866788859393e-03
6.678253511723947222e-05
1.811497372793257656e-03
1.211588135171341041e-04
1.411821968352387161e-03
9.989047933826839887e-05
1.011724985975637810e-03
6.070243699061879633e-05
7.306740326131574590e-04
4.803451124146620885e-05
1.146418716914739989e-03
8.055485628425785671e-05
8.989758252668641689e-04
6.221400569783640602e-05
5.500321843993240386e-04
3.597447512031830356e-05
4.095964009823899513e-04
2.637997694725448107e-05
3.623178343750716054e-04
1.992150852195992769e-05
2.294593704768989415e-04
2.006450259150599768e-06
1.820821264249257540e-04
8.298617193273764066e-06
2.023226199910053177e-04
1.171132166674985416e-06
2.249530184263372917e-04
3.854209607143626398e-06
2.252561459156431610e-04
2.207600372849512551e-06
1.872933860981159325e-04
3.524834199589663022e-06
1.789157287294219434e-04
1.680114220975250796e-06
2.257920113063391072e-04
3.252071070293699404e-07
2.246290894001748515e-04
8.072999546024937161e-07
1.708661199094114883e-04
2.002765856973981622e-07
1.684846939514696065e-04
5.525881179141500370e-07
2.318322867264860723e-04
1.209206244775743472e-06
2.357697575846413808e-04
1.815505982388145667e-07
1.719580599130226726e-04
9.157316532978538642e-07
1.761054081981449314e-04
1.333246734230142520e-07
2.366407565094276228e-04
6.624319294335541773e-08
2.335728832777101208e-04
4.575565104764779447e-08
1.766234623520054696e-04
7.407419904108269870e-08
1.760969367574093699e-04
2.800688437309023654e-08
2.392701430557197270e-04
1.720849840071583187e-07
2.387116944923995277e-04
4.750665914231635523e-08
1.799887388424950096e-04
1.431699123561085620e-07
1.807273939618325503e-04
3.833969852251118043e-08
1.144409179687500434e-03
0.000000000000000000e+00
1.143892435763876891e-03
6.408737686481380248e-09
1.142176700799078012e-03
8.546448090310507020e-08
7.324218750000018431e-04
0.000000000000000000e+00
7.313907733775599660e-04
3.477186940736886901e-09
7.268269853766412547e-04
3.109269523664584286e-08
1.123714305926823854e-03
2.466908713390632321e-06
1.119277488544972825e-03
3.041962671634303143e-05
7.029534583498759336e-04
6.463940136710826629e-07
6.934945522732786612e-04
9.101892917618492954e-06
1.216370911591388351e-03
4.164461384396212748e-05
1.404560443708752692e-03
3.967010606993636758e-05
7.770624087809911750e-04
1.086777272575911305e-05
8.809816434121228159e-04
7.772915124105890934e-06
1.614645566468963806e-03
3.545431258046529197e-05
1.901094282578770804e-03
2.859869298620522344e-05
9.788190938273123691e-04
6.121127060809727971e-06
1.129720474406022785e-03
5.183435109614768451e-06
2.262199800789369605e-03
1.583412011717951653e-05
2.517572470243445350e-03
6.215530948713972610e-06
1.270432614429364317e-03
2.618491120514630514e-06
1.314502741599491396e-03
1.177785455130019813e-06
2.641864227434511173e-03
4.107596498920183629e-06
2.697958852337402347e-03
7.111537138803773545e-06
1.311016070061977188e-03
1.418021519411748479e-06
1.265482471331586672e-03
2.738381317870728482e-06
2.568228125541214667e-03
1.393832570338511939e-05
2.318687754018794282e-03
1.908670157974137792e-05
1.118920930255097373e-03
5.116982270441656260e-06
9.413993897365457606e-04
6.101136885438554472e-06
2.040623653911388669e-03
2.257673555697843655e-05
1.742872240169183497e-03
2.873322215093416100e-05
7.746108285872674954e-04
6.182037478313644506e-06
6.115654141263005298e-04
7.577102365322858311e-06
1.365079075420201713e-03
3.299586994128861421e-05
1.030941467591935936e-03
2.943487325854323547e-05
4.389806256054421809e-04
8.542632278543287511e-06
3.040756722012605338e-04
6.813870738164250321e-06
7.764081024433729279e-04
2.536592757324171150e-05
5.711847121541497501e-04
2.490744185286772379e-05
2.086420862646699804e-04
5.317032540117896784e-06
1.428064329325086780e-04
5.328298100791262363e-06
3.823818975170071633e-04
2.257500615037767879e-05
2.628848911152699116e-04
1.611742305902162385e-05
9.641483181586753075e-05
4.797941577500770740e-06
7.804906710050169341e-05
3.028397611425337597e-06
1.902208559026402710e-04
1.099519739152829419e-05
1.513257730689963833e-04
8.461141401793466498e-06
7.554785006824149269e-05
1.796334127160883196e-06
7.769887766319410170e-05
1.397862615771854758e-06
1.527453273195898101e-04
2.828592252399817936e-06
2.263347619166012812e-04
7.058668504907162713e-07
1.542210280149395023e-04
5.378304148596448034e-07
1.978366153614991778e-04
2.473647511604816566e-07
1.700439723345768253e-04
2.164068068848943385e-06
1.420580735670348433e-04
8.579314532594722745e-07
1.247529738869749714e-04
8.313508191376676257e-07
9.274207010310638543e-05
2.331368401585066324e-07
1.203947664151835278e-04
7.487501809464657436e-08
1.133420418075180731e-04
2.809511623117013658e-07
6.782855659064767782e-05
1.184612971459464799e-08
6.062034116130734693e-05
8.739612315509905819e-08
1.127782926558981149e-04
5.192033091396933914e-07
1.149906462655296796e-04
6.330456326899373511e-08
5.851152903632426570e-05
1.937434543927874639e-07
5.897014588985974233e-05
1.457503296188764045e-08
1.149086237451794402e-04
6.398428715493482764e-08
1.155761033438928434e-04
1.627351277942070346e-08
5.870364674097306931e-05
3.917712283141120450e-08
5.950382973848715608e-05
7.902872394462467893e-09
1.175532512483944895e-04
8.979883066091119593e-08
1.188260011926790431e-04
3.025194828317417381e-08
5.997972258439205001e-05
3.787110127018349029e-08
6.134513071940752367e-05
2.032435881993364897e-08
2.492268880208337489e-04
0.000000000000000000e+00
2.481889635815132892e-04
4.930943950293889363e-10
2.435080715588409928e-04
1.361286528844545742e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.312028646891590197e-04
3.166179527191550278e-08
2.249118044049873378e-04
8.587853820923386147e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.424593816440097339e-04
8.607775119024534989e-07
2.579752750397192669e-04
4.296307845211477161e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.905619788720310652e-04
3.557634353900336025e-07
3.251661210707619738e-04
2.981123724794430836e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.323491697248127756e-04
1.577285206754381027e-07
3.230401969544272381e-04
6.427403353782160873e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.127170859926624888e-04
7.030318236238111897e-08
2.817588816148118699e-04
2.476578588113269559e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.273691019301943717e-04
4.590903978416079404e-07
1.780871773157567000e-04
3.602844498049900827e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.349401425230085916e-04
3.233289410008151574e-07
9.658523754759998283e-05
5.044037638863092119e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.257209216074959587e-05
6.270466972797420302e-07
4.063254296326940419e-05
4.344907238674202862e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.827941060104573263e-05
2.943880391671425345e-07
2.366591465521647640e-05
3.211424130476888489e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.501723535084545203e-05
3.315981257959855596e-07
3.051869229627105873e-05
2.040591460739173240e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.998782689770609162e-05
9.371151067811080270e-08
4.028859247331878263e-05
6.211907557056067462e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.132762618383563462e-05
4.741725154886500593e-08
8.516447718635982984e-05
1.861427122638161956e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.814415995922603233e-05
1.217881785941812136e-07
3.307827332195247059e-05
2.290383276370095639e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.088699809261059084e-05
4.720866165433175288e-09
1.815540309531182053e-05
8.002960393761055953e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.699417659860284763e-05
3.407956173492153293e-08
1.688203736111244596e-05
1.717148289594156285e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.678299466658252404e-05
1.198452018672205416e-08
1.709403641634416908e-05
1.291179229639887504e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.704798453014292885e-05
8.018769247585791263e-09
1.783430504613255172e-05
5.655378078794225536e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.226360320134161854e-04
8.308989789976875496e-04
8.285122151130734029e-04
8.396919518450608267e-04
9.601530603165590871e-04
9.557732634915120686e-04
1.119686416025922641e-03
1.104466133218865971e-03
1.207736623091318828e-03
1.189302722438965359e-03
1.176339120480639558e-03
1.161400177084663705e-03
1.047849224238201577e-03
1.039416042701434874e-03
8.805647533360260685e-04
8.777389658556363329e-04
7.201742306235240417e-04
7.207879420377351137e-04
5.897995713620289874e-04
5.920198326769784188e-04
4.880264779888973973e-04
4.903829422137909655e-04
2.794822064288441299e-04
2.801288007919146435e-04
1.898879803116228324e-04
1.897062656090948204e-04
9.822148548282198723e-05
9.832144985067942165e-05
4.491613828209267375e-05
4.487962305024343230e-05
1.072764933361862852e-05
1.074060335248077887e-05
3.664557607095519384e-10
3.165346225845650077e-10
8.311647969127293955e-04
8.401895369599944553e-04
9.505167717835679266e-04
1.093787842619830825e-03
1.177905944131111323e-03
1.152188857597603779e-03
1.033866917868325654e-03
8.754468524868559481e-04
7.208676736223729783e-04
5.930212072988628623e-04
4.920765241960770985e-04
2.806074490766500987e-04
1.896963420757293635e-04
9.831188796368932749e-05
4.489358191326869564e-05
1.073262965825199078e-05
2.915313563130254174e-10
8.250058214536563645e-04
8.342068317486365332e-04
9.444268121819449080e-04
1.086656440667086452e-03
1.171380826517839924e-03
1.146601492108148632e-03
1.029952136600394835e-03
8.732881279845908663e-04
7.205513495519973123e-04
5.933319457522111392e-04
4.935564520775864413e-04
2.811554047742514982e-04
1.897915184519500718e-04
9.821030570382107284e-05
4.496144918462748036e-05
1.069788255704170434e-05
4.790311881946195585e-10
8.082023991700219585e-04
8.229809112367311025e-04
9.386653222836163378e-04
1.082146272139062346e-03
1.167488941789600028e-03
1.142172495382126488e-03
1.025906074610186776e-03
8.704881862078474178e-04
7.195371012415403443e-04
5.933999627362898741e-04
4.952032004717811520e-04
2.820474856897192423e-04
1.899054967420879254e-04
9.805657358935081864e-05
4.506766988360015651e-05
1.063954611859627748e-05
1.587097279362291425e-09
7.779223259282189943e-04
8.090984864957335206e-04
9.344215060408602065e-04
1.079443020089285296e-03
1.164061782921791723e-03
1.136481696157153791e-03
1.019975217087530682e-03
8.660892522955660660e-04
7.175628925713515042e-04
5.934161977571124824e-04
4.973513491663138523e-04
2.835231790280467166e-04
1.899521726230484105e-04
9.790458955341842999e-05
4.518098546411488363e-05
1.056947932077133841e-05
4.401924377053210949e-09
7.367737035208659409e-04
7.937182658490928543e-04
9.331969385390424506e-04
1.077704133387052997e-03
1.159229742217177594e-03
1.127576132539407760e-03
1.010824397240002188e-03
8.593346945523306973e-04
7.146115698996941467e-04
5.934828182598006225e-04
5.003187557739528909e-04
2.857377115619640193e-04
1.898674113262727690e-04
9.780496066112810769e-05
4.526506627613750621e-05
1.050397295598593108e-05
8.824848791528521793e-09
6.614648609540096447e-04
7.883198197263783548e-04
9.323064906586116555e-04
1.077406368883748354e-03
1.150874181947169434e-03
1.114142985726491791e-03
9.976919083474625541e-04
8.499150349924232623e-04
7.109709472222129970e-04
5.937515102270861682e-04
5.044023121908912345e-04
2.887195867086136025e-04
1.896210722212494134e-04
9.778942232302193969e-05
4.529047119259919533e-05
1.045795610206075500e-05
1.350415126921658263e-08
6.123832962744873466e-04
7.752400414713874789e-04
9.378233554882230150e-04
1.075939750682905526e-03
1.139388118918660152e-03
1.094955326410806474e-03
9.812935804784964858e-04
8.376081770119915386e-04
7.073820392210403672e-04
5.942009909291853017e-04
5.098583171058233398e-04
2.923841631308934214e-04
1.892226253949810940e-04
9.786235873867029961e-05
4.524519052972059287e-05
1.043940463469618149e-05
1.671402824581291750e-08
3.526283924461539828e-04
8.606055154878212293e-04
9.189673636955767192e-04
1.078519703345690505e-03
1.122342149036089807e-03
1.068382628485056414e-03
9.624633125175396150e-04
8.227941597399782538e-04
7.046628339573234425e-04
5.951066129917102114e-04
5.165921109645901267e-04
2.964851059428628586e-04
1.886768852268848578e-04
9.802463904542989043e-05
4.511987422653372740e-05
1.045553793361331915e-05
1.701237435001818122e-08
7.014210984721118989e-04
7.130418755304416363e-04
1.001065681647645214e-03
1.039772330470561511e-03
1.120748385495076152e-03
1.032113853063570605e-03
9.454006844895421896e-04
8.051872215545058213e-04
7.033971283551172533e-04
5.957541283145043011e-04
5.245424121569564795e-04
3.009471135491628333e-04
1.880647455370364782e-04
9.823030563804696191e-05
4.495217463301860283e-05
1.049083117340446914e-05
1.544721712006992026e-08
3.810455097158940100e-03
2.235109896371001610e-03
3.871478498334611235e-03
2.162776641340177514e-03
8.690838438158589698e-04
8.538001006860339911e-04
1.010525923514920751e-03
1.017151966299817498e-03
1.043776034514975462e-03
9.489191384146430279e-04
8.890389344180747982e-04
7.702438375138478694e-04
7.010403171657883124e-04
6.035365639797226267e-04
5.434663158806011260e-04
3.114313623796756175e-04
1.860284795444795399e-04
9.905229736516577531e-05
4.426478031185229848e-05
1.071553139847682694e-05
4.371561884705453153e-09
3.834851960325963514e-03
2.181960266547757973e-03
1.010808971220154623e-03
1.025879520802890988e-03
9.754562443978972985e-04
9.842097387111981097e-04
9.576470996822301907e-04
8.920445585696053226e-04
8.432780363912347919e-04
7.572008412301125613e-04
6.963550628671320289e-04
6.158393726326151637e-04
5.535430874684303757e-04
3.184566840920467919e-04
1.839734070502386848e-04
9.998899512362571969e-05
4.351429778608479612e-05
1.100363792717700958e-05
3.128004876200684667e-10
3.838272230989875008e-03
2.180380415350034306e-03
1.104291826394368601e-03
1.029546660427853137e-03
9.604881288339018903e-04
9.387862720707429356e-04
9.148917116739189396e-04
8.724427654159442420e-04
8.221722720978592467e-04
7.595931649303452361e-04
6.929261278316655673e-04
6.240162020047545274e-04
5.568130275943087518e-04
3.210533701144017093e-04
1.828679678137624769e-04
1.004719845667984723e-04
4.311538249524699256e-05
1.115808315649345116e-05
2.547564348120837121e-09
3.838368314788198968e-03
2.179353271579331699e-03
1.082340505317643193e-03
9.787428376136757951e-04
9.243288147849126933e-04
9.117971703659312130e-04
8.984255351863345987e-04
8.686137957927108754e-04
8.212556976605309188e-04
7.633513875725012228e-04
6.963539121491177722e-04
6.276711970051061318e-04
5.595177076990410147e-04
3.209547636873486334e-04
1.823869784710528913e-04
1.004551550308221638e-04
4.302505190370156061e-05
1.118360413889334229e-05
3.453655708678815091e-09


==> dat/ins/hdmopt_stochiso.var.opt.soln.dat <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.814824860968091771e-35
4.814824860968091771e-35
4.426273689050948010e-07
8.840398273844226090e-09
9.212421483165530926e-08
5.585299666205054287e-08
1.925929944387236708e-34
1.203706215242022943e-35
5.856633544550966231e-07
9.216236089308837583e-08
2.685629169973331804e-07
7.205657539523865867e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.404626597520490527e-06
7.608439978041008665e-08
5.381919531917666918e-06
4.240987168357658806e-09
8.634439551013766697e-06
5.812772591455288738e-07
1.615581139522535514e-05
6.283677496217882734e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.783677806093860023e-06
5.931045093211917785e-08
1.469342188769387763e-06
5.927933132824167395e-09
8.184207697302465088e-06
4.475673684653066556e-07
4.555920429198178780e-06
1.133067384278032802e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.901429266930879665e-06
5.121932657468086351e-09
3.340815569547589748e-06
2.025304509502037826e-08
6.717397042057260607e-06
6.553079655178048323e-08
1.244700362487086509e-05
2.607350199605008733e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.696340617911566702e-06
4.731535624233962501e-08
1.185691839596555727e-05
1.015027670995550290e-08
2.521978709502565474e-05
4.466662698093873957e-07
4.410561491493456248e-05
1.766679227892814591e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.782543643099523815e-05
2.766793709234354905e-09
2.320183444077186124e-05
1.021705684262397144e-08
6.477818212109237226e-05
7.552970244898898409e-08
8.410604585881614509e-05
1.281559070298255716e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.928931310947910989e-05
1.500614071413687635e-08
3.451283570799040362e-05
3.315238286359563496e-09
1.058661927656899180e-04
1.496677510663743064e-07
1.245286275053980097e-04
5.624764230274509344e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.893724334545044247e-05
6.895533110058668476e-10
4.092546648688207337e-05
2.057119431997896540e-09
1.393600854319968386e-04
1.956096568751182557e-08
1.468452643811610009e-04
2.668476081191859753e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.251016584571827345e-05
2.948727180225963266e-09
4.265561197480210288e-05
1.434434267245465580e-09
1.526067237528191056e-04
3.054183254856246119e-08
1.533441019162716740e-04
2.033066998365857640e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.256979901509882054e-05
1.529801456773586902e-09
3.724065527619963706e-05
9.939581381126107622e-10
1.525950085067806733e-04
1.993698026813900835e-08
1.356015065202274589e-04
1.721161203552556197e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.110175652900988769e-05
1.848165849942465824e-09
2.128481487412285140e-05
1.058438850700542117e-09
1.118455836224297595e-04
2.403770379126540101e-08
7.772376669954220683e-05
2.113063494929299982e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.206507562764688976e-05
3.106109620219596706e-09
7.959410414461072492e-06
7.146702228921327064e-10
4.438767304953587729e-05
2.842255990320246230e-08
2.937504427878683672e-05
8.566390034061979748e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.294849859580731956e-06
2.109050259424148747e-10
4.189894621650093737e-06
2.973099380945948062e-10
1.996439041684666595e-05
4.714529968398225257e-10
1.573570704101294731e-05
3.527916689360414741e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.527984932764966798e-06
1.186976933332824573e-09
3.156045143856658528e-06
5.226619014076817681e-11
1.327859323738539421e-05
7.642538144822929857e-09
1.195634786483379655e-05
8.312548388863728945e-10
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.971755688814840883e-06
3.996912017039535071e-10
2.903131955726723115e-06
1.395711061425136241e-10
1.132224917575488505e-05
1.121001490645397515e-09
1.104180110626282700e-05
8.525811230127168936e-10
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.961466822760910523e-06
3.303490790476762542e-10
2.933719912465417274e-06
4.478087035436947113e-10
1.122824164531967500e-05
1.925425661579153696e-09
1.115295305976414893e-05
1.296889151162791769e-09
7.703719777548946833e-34
1.203706215242022943e-35
3.587703347151269645e-07
2.385211086316260004e-07
5.171585212749324836e-07
2.575824487886328464e-06
7.703719777548946833e-34
1.925929944387236708e-34
1.105032949929454778e-07
4.417257625908923590e-07
1.070183775428609313e-06
5.084183952092858294e-06
1.238391937607541400e-05
2.169418170181487806e-06
2.653093140725886053e-05
2.378805428421401845e-07
1.393804928665156364e-05
5.076882302040957440e-06
3.401457771341306782e-05
6.117932674296397213e-07
1.281912471862279611e-05
1.586817069093514740e-06
8.022628705242010344e-06
5.785602080824482025e-07
1.497321005192245212e-05
4.001166061147794900e-06
1.189096648979642277e-05
1.686490220320282176e-06
1.367775287464880996e-05
3.704431179970422222e-07
2.634002153339092380e-05
1.141931047832511304e-06
2.280440334171370730e-05
1.174353222936567154e-06
4.460058107302585038e-05
3.250114384990209996e-06
5.385756530502049631e-05
1.762300762028707491e-06
9.283976292441922015e-05
8.495004080294165818e-07
9.184978836933310742e-05
4.692834664890994539e-06
1.557194115034215794e-04
2.402197092115033946e-06
1.328190382216220514e-04
4.189110042881198182e-07
1.711320609027360343e-04
5.627770695557374395e-07
2.159630980737605442e-04
1.273832138821658479e-06
2.748206612854253456e-04
1.593339284310583949e-06
2.149618919650291850e-04
6.034937128430937989e-07
2.521734842050659211e-04
2.675077370121766689e-07
3.445881016068992196e-04
1.618202640683609870e-06
4.028329926972172830e-04
7.484677928110329507e-07
2.798655159836345809e-04
1.078496269525006685e-07
2.948132135330083846e-04
1.189558422363988281e-07
4.427508642232183263e-04
3.246462338680404552e-07
4.651241654521964591e-04
3.387040059104709554e-07
3.067876577241615272e-04
1.259020209327875202e-07
3.083266867897884941e-04
9.155255300599578137e-08
4.847897385445174359e-04
3.414678967955122120e-07
4.870561626707421449e-04
2.540104391230261229e-07
3.063394634666241102e-04
9.043503850748907772e-08
2.756550995812671987e-04
8.640777564848746453e-08
4.829679589118526990e-04
2.571081952643353927e-07
4.389810287903667552e-04
2.599973037877619849e-07
2.248262749468140601e-04
1.085704589824599423e-07
1.583380475257129395e-04
1.074161485049568466e-07
3.543572797674173175e-04
3.098356353688603710e-07
2.522727866179056322e-04
3.215445717883654507e-07
9.130900874032819327e-05
1.116133277532896570e-07
6.062527197801973947e-05
3.842314675183932772e-08
1.471807397498106260e-04
2.962269965072829052e-07
9.812870105776262978e-05
1.093831506741177974e-07
4.206080355946625480e-05
4.550015016049049264e-09
3.314018758659894166e-05
1.540476931218096795e-08
6.945803412915696386e-05
2.052885158089837512e-08
5.491372260083227314e-05
4.414137073418860759e-08
2.805990846857570655e-05
2.474674388682069932e-08
2.542439969395271184e-05
4.033979759791494990e-09
4.672663408200588154e-05
5.830762791797323900e-08
4.261669539559533466e-05
1.155392530495437158e-08
2.420801389934254928e-05
1.854032432850569366e-09
2.359275047337169997e-05
2.746059227160982971e-09
4.079175975348910783e-05
2.754069142215822554e-09
3.977278029967159503e-05
6.927197707580417877e-09
2.392230288125673254e-05
5.753298514337234022e-09
2.382245185817878646e-05
2.354282753055093891e-09
4.022767159478463322e-05
1.255608251871852144e-08
4.014946706604324915e-05
3.914565970177366647e-09
7.703719777548946833e-34
7.703719777548946833e-34
2.236136183236454629e-07
5.380696139504891005e-07
2.472232806857377354e-06
7.486771091207285372e-06
7.703719777548946833e-34
1.733336949948512952e-33
1.021468125940796505e-06
6.291235955201913904e-07
5.527777113475971662e-06
9.819864246527659066e-06
1.378286245746486383e-05
9.245658863095384180e-06
3.822250815045875102e-05
1.240947361276221058e-06
1.244900724392372825e-05
1.390673669475989835e-05
3.989047211531421543e-05
2.253250415112377032e-06
1.457330160603932518e-05
8.128524496947683438e-06
1.788074824557175249e-05
3.801142563812240475e-06
1.331557567785677955e-05
1.437139020314747298e-05
2.974933695167695786e-05
7.143765143868615751e-06
3.500356663717414294e-05
2.748503038122051767e-06
6.737713502879995179e-05
7.109445683782987809e-06
5.216429361550754877e-05
5.350653129351763453e-06
9.537265095407191707e-05
1.324815755680585469e-05
1.394844614018412351e-04
9.913065288385957636e-06
2.319259939368393674e-04
5.219698960063086815e-06
1.978163016187897770e-04
1.790939523136775901e-05
3.217770355515172211e-04
9.469411523042873315e-06
3.099102605138125003e-04
2.864648315473989573e-06
3.876740110253476968e-04
3.471292572824368744e-06
4.117422651159229649e-04
5.323536106503082770e-06
5.038023639781022411e-04
6.410593896229578927e-06
4.853122887623759403e-04
3.428350092164884155e-06
5.648513896664541633e-04
1.607933779592304222e-06
6.295666489542689264e-04
6.186209910629397052e-06
7.288881130885401785e-04
2.869696026591046897e-06
6.134908389576391010e-04
7.212822796677672840e-07
6.411681776247019592e-04
7.401762582536898414e-07
7.802680858265266355e-04
1.317769186484821051e-06
8.091671420053712883e-04
1.369279285834075133e-06
6.693943988821035845e-04
7.298460757752326545e-07
6.720635958881946695e-04
5.471057429870725796e-07
8.460455193392569509e-04
1.327840113880471423e-06
8.486578991334835448e-04
9.964339973110350277e-07
6.642345002022204473e-04
5.650853746014043915e-07
6.084255731385821700e-04
5.941332725347525968e-07
8.345226846870392465e-04
1.053863226328963024e-06
7.685036580010556851e-04
1.138505869015198092e-06
4.864093687438689195e-04
6.873043307840357229e-07
3.490321514678386395e-04
7.277824296285409501e-07
6.086572697908019733e-04
1.294804396162752020e-06
4.389471632905733614e-04
1.380467760091967132e-06
2.063312558216543336e-04
6.278852556350986723e-07
1.383727683518145690e-04
2.440435448367508126e-07
2.632453289492061492e-04
1.142471650491350196e-06
1.780248447558152548e-04
4.618882363269554279e-07
9.990560727846873592e-05
5.948893061537702147e-08
7.956078863385886385e-05
9.846863625758017446e-08
1.311409610292495285e-04
1.335455108011174811e-07
1.056026610606961968e-04
1.865135137444096171e-07
6.816807218431848812e-05
1.138181071143984284e-07
6.262699348951954019e-05
2.569937467370775920e-08
9.132119679253067812e-05
1.946485783373228138e-07
8.459749519428485924e-05
4.820612940928136341e-08
6.025249711413108752e-05
4.345323348683972061e-09
5.883489336095519843e-05
1.442922095649482678e-08
8.180266905829071747e-05
7.454169727955597424e-09
8.006657138950550967e-05
2.637188670536741431e-08
5.938827510426668635e-05
2.297364903859260289e-08
5.938219516846003529e-05
5.867910024971756604e-09
8.070609346953539810e-05
3.712189211127791298e-08
8.081552691576915945e-05
8.128158770907503037e-09
1.925929944387236708e-34
3.081487911019578733e-33
2.784985308130737926e-06
5.298767609524861969e-07
1.139585777306380916e-05
1.117068451269106981e-05
1.203706215242022943e-35
6.933347799794051808e-33
6.133841806259637481e-06
5.193420353208907696e-07
2.114288379920307767e-05
1.223112505376321292e-05
1.051503174375846186e-05
1.774693406639278780e-05
3.985048511559226850e-05
3.797178522574309571e-06
8.150860000747322688e-06
1.956473537641162800e-05
3.850492020751761647e-05
6.050386613307436702e-06
1.415449968142979190e-05
2.286192729414871075e-05
5.329835767773654005e-05
1.202995777225473302e-05
2.124707389922536043e-05
3.337608358061236143e-05
9.571257800931155064e-05
1.874037630578519455e-05
7.707413908952177504e-05
9.286231794189603298e-06
1.298116785769436806e-04
2.188590886142959544e-05
1.134039807694035964e-04
1.494864943149952219e-05
1.723837806139354905e-04
3.301944471069191998e-05
2.686947552163239795e-04
2.883241193230563993e-05
4.262643103413481975e-04
1.530984058655449656e-05
3.537011405290822340e-04
4.225670442807010488e-05
5.459274729429782706e-04
2.260535366497903802e-05
5.191934648667646986e-04
8.740464065566586253e-06
6.185071493246440321e-04
1.044462994782995530e-05
6.304189798806310568e-04
1.311849362836659842e-05
7.278099767944493049e-04
1.548635996861402956e-05
7.713474793592526224e-04
9.920745237727338119e-06
8.872953197396909629e-04
4.554695515975326805e-06
9.049354543581066349e-04
1.444017477833256125e-05
1.033115605425923185e-03
6.555044071044922620e-06
9.333031983197098485e-04
2.120145913983893818e-06
9.578958510346154490e-04
2.231268628567482687e-06
1.064633807009602315e-03
3.105442330686139014e-06
1.078442591714780241e-03
3.312586982338966759e-06
1.002784663750996060e-03
2.150699201539718775e-06
1.004666299910319648e-03
1.627036778598104206e-06
1.129694213836850017e-03
3.173463168681212689e-06
1.130079806250927545e-03
2.443835867767358051e-06
9.808290892995505123e-04
1.758097726307254806e-06
9.058594250855144924e-04
1.935201397019026480e-06
1.093042347419369330e-03
2.703711081609256306e-06
1.009865515096796795e-03
3.007590664119479318e-06
7.107013720234882934e-04
2.183016141416883041e-06
5.137118307634845095e-04
2.323101848219270331e-06
7.843942191952149286e-04
3.388270326630743041e-06
5.670023946028777614e-04
3.575134852928634074e-06
3.129002662022367567e-04
1.863682204726188104e-06
2.141065134526554331e-04
7.815710507928097895e-07
3.512686540882380658e-04
2.790003488148259905e-06
2.442345127993748692e-04
1.212846314042059137e-06
1.610608786254891841e-04
2.559867219054474842e-07
1.316505550415578282e-04
3.141777473385018460e-07
1.879239786043574844e-04
4.384621997347287196e-07
1.565124330511516687e-04
4.826698538188045846e-07
1.152060721978757105e-04
3.016822529725889077e-07
1.077369932719832038e-04
8.090587146360187630e-08
1.389834977750184367e-04
4.313313465938973601e-07
1.313463574633394861e-04
1.248288600398425578e-07
1.047108281058853427e-04
1.325450407188093242e-08
1.027959944675815602e-04
4.329497565526423821e-08
1.283247166177282114e-04
2.322571244526764427e-08
1.264021312920831763e-04
6.493653992655659880e-08
1.035402651006999113e-04
5.479916880205072045e-08
1.037950282029387686e-04
1.044802908995710886e-08
1.273068813496839799e-04
7.509662034014622217e-08
1.277213856456638598e-04
1.265293883994955247e-08
7.703719777548946833e-34
3.081487911019578733e-33
1.104761528120125901e-05
6.471624104375824484e-07
3.555890967736497762e-05
1.261048950137668628e-05
1.733336949948512952e-33
1.232595164407831493e-32
1.876863480401301615e-05
1.701007395147355711e-06
5.573466974504375860e-05
1.120476945622367177e-05
5.808905219273872819e-06
1.803622320490353269e-05
3.582984900066150675e-05
9.408245341758997448e-06
4.280769804437948962e-06
1.381075740154230176e-05
3.148501266351518235e-05
1.426843177457578579e-05
3.959665793340025065e-05
4.560298600805333716e-05
1.643910617411699620e-04
2.736979309794937987e-05
7.465355414195724718e-05
5.829146370614706976e-05
2.647978824902884657e-04
3.856048962882865531e-05
1.650158008894992963e-04
2.284961646257641137e-05
2.251480926952011987e-04
4.653616980885934610e-05
2.356556378371518355e-04
3.370621080679464028e-05
2.902699879609624517e-04
6.155712076940033316e-05
4.541925138145044166e-04
5.736576931055718375e-05
6.799172054543463958e-04
3.112236553880803522e-05
5.692287528742213725e-04
7.257395715537336340e-05
8.242120109674465171e-04
4.058092538617253731e-05
7.427497002076663846e-04
1.844866775345925395e-05
8.280642588306014748e-04
2.126512497785074484e-05
8.527100564915937510e-04
2.469848259536516904e-05
9.155461853007181754e-04
2.725372489154355822e-05
1.025013587708067074e-03
1.937712876070349271e-05
1.159514539414008196e-03
8.769978110341168247e-06
1.125081218241326484e-03
2.410219139221613945e-05
1.258938868941851009e-03
1.104299716844802524e-05
1.167246093736254691e-03
4.256204253949101348e-06
1.164025924991065469e-03
4.551858080776487776e-06
1.235519923388297059e-03
5.551331800351946270e-06
1.210015830586720761e-03
5.854494611906041981e-06
1.219205308517020640e-03
4.341044779206319800e-06
1.216985942709315847e-03
3.454834936025096778e-06
1.265473496006474640e-03
5.560922983996748168e-06
1.259479850284027196e-03
4.655677688618718301e-06
1.163723191941068479e-03
3.908442323520691514e-06
1.073020456182439747e-03
4.369783620104009240e-06
1.188666965731911005e-03
5.371909094381393030e-06
1.091455841691736347e-03
6.015509753039800763e-06
8.242481166880930802e-04
4.947185892989829896e-06
5.949077500377405623e-04
5.139523188129719209e-06
8.279186416004754093e-04
6.882624400247204413e-06
5.963870736039332586e-04
6.977604780389194580e-06
3.757247672257174424e-04
3.897833869009520772e-06
2.668436651404457118e-04
1.759694002304877772e-06
3.854826619884491176e-04
5.133272755197694950e-06
2.814248644754547700e-04
2.418810027061715334e-06
2.105451124752885476e-04
6.927685062557013093e-07
1.793078423596948783e-04
6.903079084188207084e-07
2.284664251288618330e-04
1.026276764804712233e-06
1.995818365816604445e-04
9.256819390348689656e-07
1.620081928057823511e-04
5.764481261421032054e-07
1.548462250517294099e-04
1.799915910302758030e-07
1.838846154576503011e-04
7.255460248196844355e-07
1.778030894732314819e-04
2.466097856440109788e-07
1.520923448397207907e-04
3.927608193487317866e-08
1.503291789835161762e-04
9.068825888330573763e-08
1.755755865220998482e-04
6.345351622747322405e-08
1.740979474647004021e-04
1.180370518747637337e-07
1.514797735799037928e-04
9.657008500560806068e-08
1.520499714185356117e-04
1.498215220003698189e-08
1.755899471819947317e-04
1.175061645517030181e-07
1.762904612395093762e-04
1.805188346778330637e-08
3.081487911019578733e-33
3.081487911019578733e-33
2.717486080434270717e-05
3.000422193299120405e-06
8.208363492549255981e-05
9.840941048642079685e-06
6.933347799794051808e-33
3.081487911019578733e-33
3.538060016405024925e-05
6.381309419431005695e-06
1.173230672880579259e-04
6.779343042982008183e-06
5.403891856904117191e-06
8.543661428966155730e-06
2.626762378989044643e-05
2.170590669565431032e-05
1.259703387478938696e-05
5.870119202185038491e-06
2.350579907363956560e-05
3.220188887856866283e-05
1.319425279797640670e-04
7.077575673704622104e-05
3.982162956557218662e-04
5.192734064635992153e-05
2.155065362370272414e-04
8.108857565903750803e-05
5.589265428804641696e-04
6.845506189855843024e-05
3.277193092513803877e-04
4.824598717672887383e-05
3.697129840480494400e-04
7.795089033993487279e-05
4.412474359766868528e-04
6.726821638855152064e-05
4.642830046552074937e-04
9.376719805138163544e-05
6.955066833587537304e-04
8.634766670968026681e-05
9.706655428564338545e-04
5.020061059795539673e-05
8.251945143543037379e-04
9.669048569012167699e-05
1.106045349456121537e-03
5.988454181771723638e-05
9.546432873786096524e-04
3.178668854298296166e-05
9.862482119842560027e-04
3.310252245944163844e-05
1.041130856438242510e-03
3.962808999291482715e-05
1.035640640751072641e-03
3.785897061182493786e-05
1.198361650157698946e-03
2.797294375685427782e-05
1.323196478821894468e-03
1.313184484785390063e-05
1.237030715236859179e-03
3.028079486611409921e-05
1.343947738776529602e-03
1.501599232336839675e-05
1.264459789925970233e-03
6.975552882973277003e-06
1.213973439846587673e-03
7.162302418713500005e-06
1.250975104626660074e-03
8.521210668475057571e-06
1.175968770151803334e-03
8.322798116203954213e-06
1.265305171416751225e-03
6.755521939975616801e-06
1.254046985901256881e-03
6.041572721832242413e-06
1.218005313450518448e-03
7.869332810499489816e-06
1.200198583635878101e-03
7.613573820483719071e-06
1.166609813242185491e-03
7.078897394787774280e-06
1.065035854237370060e-03
7.927382429683529550e-06
1.100122314915710515e-03
8.974694673222395562e-06
9.975893148184713198e-04
1.008243038038740143e-05
7.965443599839002690e-04
9.220728215497143163e-06
5.733692941076018847e-04
9.042414690616411025e-06
7.350377559314401820e-04
1.197148286806461228e-05
5.307844995884307025e-04
1.122179660213644772e-05
3.816939332991709714e-04
6.426391392146068405e-06
2.886165530053230689e-04
3.171496930009424219e-06
3.674472776583053314e-04
7.690898338699795784e-06
2.902161060647677959e-04
4.003257183817398302e-06
2.420264341971396175e-04
1.442960051825165334e-06
2.173527296793034181e-04
1.179214548888362348e-06
2.523444773199701651e-04
1.937587196635122265e-06
2.331135142601964817e-04
1.427722076768752004e-06
2.044817164192815474e-04
8.660803746262118984e-07
1.999417562664610782e-04
3.213526960643488694e-07
2.239237307858592393e-04
9.850575816457273823e-07
2.211398568711740568e-04
4.034681382127003702e-07
1.984526626659163654e-04
9.764855306863663768e-08
1.973112456489484840e-04
1.458264640951230315e-07
2.205059564963883501e-04
1.428750161759949365e-07
2.196497765904680769e-04
1.702024971237042987e-07
1.992240690478760479e-04
1.357675952384583185e-07
2.000023964077726963e-04
2.291271290393813169e-08
2.220173012232287864e-04
1.500173743186965362e-07
2.227908878807208497e-04
3.124628453888320001e-08
1.232595164407831493e-32
3.081487911019578733e-33
3.989869621341432895e-05
1.057781792901868798e-05
1.636012433712201030e-04
4.840360174325656232e-06
1.232595164407831493e-32
3.081487911019578733e-33
3.630868994221537793e-05
1.922369058042159497e-05
2.234050966258268125e-04
5.311537130872973013e-06
3.159078748692641065e-05
1.094201711049974693e-05
3.147233496760052485e-05
4.738343502244001031e-05
7.039680189517593441e-05
3.050908863601908250e-05
6.537502339948473228e-05
6.516634994481855796e-05
3.254854109093796881e-04
8.830844487919912176e-05
7.326742361546759999e-04
8.715100419247094816e-05
4.557816409851125276e-04
9.108800170680951807e-05
8.975626676310302903e-04
1.098165826212655027e-04
5.731648560243616684e-04
9.120739995505394856e-05
5.727945460355284837e-04
1.088996248875456817e-04
7.146209774434636366e-04
1.197848687980914155e-04
6.898443605217884252e-04
1.200639732749935091e-04
9.458542751173827472e-04
1.023782351195616253e-04
1.212793492701218787e-03
6.830262737132739861e-05
1.041678517389682838e-03
1.026823624261747687e-04
1.272110688697038324e-03
7.597135464707872095e-05
1.102879796034786017e-03
4.791594768822482876e-05
1.058861355098804011e-03
4.147519423298821895e-05
1.129442672097956749e-03
5.620171849890066124e-05
1.050905532026030200e-03
4.279319985274438143e-05
1.233836497021784931e-03
3.068417327811153128e-05
1.314174505438252651e-03
1.632296158652328809e-05
1.184158037751439820e-03
2.914262357985527327e-05
1.231117011165800594e-03
1.731357753016099147e-05
1.193981412828402098e-03
1.013620918731991758e-05
1.098843044719434274e-03
9.403716506750670891e-06
1.095791810926608888e-03
1.175833652841326153e-05
9.886168349204503721e-04
1.028570428371291631e-05
1.126565010823205558e-03
8.952531483868729069e-06
1.101345996296896864e-03
9.372581361151777606e-06
9.986432454601446278e-04
1.012716121954821267e-05
9.662000318342935145e-04
1.131612466870385566e-05
9.955147944858723508e-04
1.101811772200323580e-05
8.967427877462294267e-04
1.243676462592391811e-05
8.633744663383952859e-04
1.312114349304048875e-05
7.738341414106276106e-04
1.497708001844239035e-05
6.519139473990732047e-04
1.511829266510020625e-05
4.761201641810836743e-04
1.343872585149360299e-05
5.588671241012119466e-04
1.859845074111254255e-05
4.187471864111412100e-04
1.554371289909385319e-05
3.474022407596922038e-04
8.856731375164262813e-06
2.889671871553494320e-04
4.866264395803279475e-06
3.272605349007431724e-04
9.862933082850085215e-06
2.882120935085111940e-04
5.729069427803606496e-06
2.611405326844373417e-04
2.491595773907925103e-06
2.477218374515612314e-04
1.660076452521354623e-06
2.704608459464064940e-04
3.072038519892378485e-06
2.622337122113963664e-04
1.853449435511487600e-06
2.425260345054764538e-04
1.074011883536700002e-06
2.413953252187116499e-04
4.854721692987125203e-07
2.606977219033527441e-04
1.128478390594684932e-06
2.607704248636150048e-04
5.643086645263029950e-07
2.415927281145494477e-04
1.981067212062636752e-07
2.408562919314293470e-04
1.909040072891101580e-07
2.616032353492055195e-04
2.599607633514644843e-07
2.607111903536321129e-04
2.052459564385337420e-07
2.436446796000571111e-04
1.589171248731858499e-07
2.442979901201995695e-04
4.350124251382802439e-08
2.638058784980301663e-04
1.625983698989906891e-07
2.641941040833550923e-04
6.034424986184021231e-08
1.232595164407831493e-32
1.880790961315660848e-37
2.040662698383933230e-05
1.999944950810738167e-05
2.849065852975291111e-04
1.023680562748607002e-05
1.232595164407831493e-32
7.703719777548946833e-34
1.982958746925280124e-06
1.539653499180783594e-05
3.426605260077005065e-04
2.179993571014684630e-05
1.414135547493443714e-04
6.898018144817290006e-05
1.450060598774246742e-04
8.371318169973272316e-05
2.527518896541885952e-04
1.199533391001748146e-04
2.822508778972434022e-04
1.011434134764589265e-04
5.906772844619974242e-04
9.176062318779183247e-05
1.027374369759054707e-03
1.325032234185722323e-04
7.143423941205162509e-04
9.404375974631168714e-05
1.101045340779155043e-03
1.530290083021954397e-04
8.523686189729694999e-04
1.499643755909030676e-04
8.041103432325189286e-04
1.278573274956437960e-04
9.621657245070095767e-04
1.760182206445870816e-04
8.959545816262500049e-04
1.311330176030169373e-04
1.094346974399332869e-03
9.880898363797584660e-05
1.268162912820285050e-03
8.086841580847330460e-05
1.092842467611042237e-03
9.289852634176593862e-05
1.195783495359015267e-03
8.292490071992986947e-05
1.112363951990894212e-03
6.322050882917846593e-05
1.007703220944957843e-03
4.247818481505423363e-05
1.045102593475853540e-03
6.747957760990220503e-05
9.275933420317458017e-04
4.033326705967025101e-05
1.087190583715367739e-03
2.630870936273360853e-05
1.098604209009894448e-03
1.756691668358936802e-05
9.516311693929174276e-04
2.302784931050684284e-05
9.305979473572896423e-04
1.734302047455887674e-05
9.638801055769396272e-04
1.318749154959979345e-05
8.549628464430266903e-04
1.119759400744086214e-05
8.104960376756797013e-04
1.424953693832381525e-05
7.114625168955680682e-04
1.217207831301906703e-05
8.465462423457741949e-04
1.158339349283338516e-05
8.091304809101410554e-04
1.345721988217997545e-05
6.889117380176537761e-04
1.342743487460774154e-05
6.505994943257966279e-04
1.577091967098754433e-05
7.186567205335744543e-04
1.528477705968439804e-05
6.435181623724556916e-04
1.764650479935687667e-05
5.795107968633117588e-04
1.749215359849151164e-05
5.230778514792157417e-04
2.041198478725428475e-05
4.696746809565338935e-04
2.223227151582881565e-05
3.688394306504447586e-04
1.747556832787257777e-05
3.987430496676007212e-04
2.575298406585624429e-05
3.360484236692649592e-04
1.914818571924726615e-05
3.130470463116343232e-04
1.069504190311935811e-05
2.913851019173321205e-04
6.515048819128533485e-06
3.102377225988858290e-04
1.135458913510013853e-05
3.014322247406882142e-04
7.159886685684565812e-06
2.822868840807978008e-04
3.623864534968420003e-06
2.776622988372843713e-04
2.002580164536368515e-06
2.981482119088940024e-04
4.085125895215200246e-06
2.947375322530255016e-04
2.101980157657997501e-06
2.788137233950035553e-04
1.151036997280911834e-06
2.793160595516082129e-04
6.304205210780383502e-07
2.970786218182961715e-04
1.148153600055562083e-06
2.969919657776663117e-04
6.773663008599291381e-07
2.804102233373007816e-04
3.217198343753669171e-07
2.790013330339888081e-04
2.141325302970292999e-07
2.978227831906395616e-04
3.751053368987818932e-07
2.954904248614020597e-04
2.178241376027621179e-07
2.822108279414898592e-04
1.614209916606975776e-07
2.821689273952877474e-04
7.954235574074716286e-08
2.985650782901446429e-04
1.566019115462913150e-07
2.979222038715599315e-04
9.831487351766135986e-08
3.081487911019578733e-33
1.733336949948512952e-33
1.515470954023445980e-05
1.204630117033279584e-05
3.939684367498618280e-04
4.567354173216607187e-05
3.081487911019578733e-33
3.081487911019578733e-33
9.181112898747074817e-05
1.052369669475714645e-05
4.510599390778713110e-04
5.014059760584206799e-05
4.038996666863663675e-04
1.619402277111681296e-04
4.620863000951896450e-04
1.181947243928163074e-04
5.525125890162204670e-04
1.667267200089580701e-04
6.332754053397100227e-04
1.449511921418402142e-04
8.071044888437496623e-04
1.030606641411065230e-04
1.108243751174613038e-03
1.683220844392940634e-04
8.600320103467530173e-04
1.250765361836966513e-04
1.054453073355991538e-03
1.686793863372283513e-04
1.019426168938674174e-03
1.901741457787467526e-04
9.407033068383023611e-04
1.296855169379002709e-04
1.000645384185805007e-03
1.857852139164371059e-04
9.183754293138215010e-04
1.277217571210525582e-04
1.031091721457689635e-03
8.727699599821586447e-05
1.063027330621239396e-03
8.179332606179347211e-05
9.193453348697638774e-04
8.402535386890996004e-05
8.932981079281323037e-04
7.583253423237296803e-05
9.315727158000331560e-04
6.727084376448235360e-05
8.148673630586491601e-04
3.668097076356268305e-05
7.858284823172341374e-04
6.160792414356648986e-05
6.839937721665025408e-04
3.289811659422780529e-05
7.928634411669564699e-04
2.010751835181562533e-05
7.503528443877763082e-04
1.677024484429138400e-05
6.372489915167035748e-04
1.810578645748256297e-05
5.887502505482767592e-04
1.580873982666520313e-05
6.557718175990213429e-04
1.480846067069248969e-05
5.762373162168350034e-04
1.335622529622042125e-05
5.244863369799886241e-04
1.494227161398803885e-05
4.715235489229210116e-04
1.481937796815243931e-05
5.475278890995192863e-04
1.564084780629302365e-05
5.147244779541385474e-04
1.820737744140663443e-05
4.471855756219088708e-04
1.798454102758725577e-05
4.262782867361553140e-04
2.080477030073288393e-05
4.669056007336898871e-04
1.983610699249047408e-05
4.312932169798420990e-04
2.329162660952898835e-05
4.012616329727903717e-04
2.249313345991409613e-05
3.863815479187836808e-04
2.616906975237715948e-05
3.592300657670713555e-04
2.884012164636374663e-05
3.281509963342508140e-04
2.050641792100394207e-05
3.611390106956003428e-04
3.114966024757134024e-05
3.497602911468457396e-04
2.157605847582521699e-05
3.229193788506405454e-04
1.186403230202655777e-05
3.202534804005933815e-04
7.603511373219657442e-06
3.529824279678488792e-04
1.224528641414173608e-05
3.482695623325919587e-04
7.778895624083025722e-06
3.187697785548984446e-04
4.392664304005313011e-06
3.136876567572250947e-04
2.145510711753406621e-06
3.438716738104446568e-04
4.503842163123487801e-06
3.341162017823515401e-04
2.143303614500970082e-06
3.154070311133770361e-04
1.125263527260167217e-06
3.135957476577135809e-04
6.994273124923426655e-07
3.333545344516396897e-04
1.088748357607060282e-06
3.287264796574008172e-04
6.901339503885622643e-07
3.135512644313929271e-04
4.115637089625495187e-07
3.098948852724211361e-04
2.167577986449383997e-07
3.271954465517562527e-04
4.252791895627472265e-07
3.218744861723361016e-04
2.132003432348479084e-07
3.125600919156480825e-04
1.491365054835850840e-07
3.111609995580983962e-04
1.133073646090345234e-07
3.238765971948057197e-04
1.396691396836500122e-07
3.215926466375881951e-04
1.201943145108941673e-07
1.925929944387236708e-34
7.703719777548946833e-34
2.677994521026760854e-04
4.367361576859556430e-05
5.016710503224688228e-04
6.309256405957701223e-05
0.000000000000000000e+00
0.000000000000000000e+00
4.372239303423094687e-04
5.875358232779213181e-05
5.237031320731506305e-04
9.859099637784144257e-05
6.369755227635547946e-04
1.491890187024322463e-04
7.276802990672090118e-04
1.697546782949765432e-04
6.476938915698969785e-04
1.472631872512564547e-04
7.182533237230292545e-04
1.828283418801666515e-04
8.626051171568569279e-04
1.505031053717148992e-04
9.544262324339302566e-04
1.656669578681546900e-04
8.040003058683141022e-04
1.674187404153187799e-04
8.262179468164239501e-04
1.570154638585916605e-04
9.060411609930776010e-04
1.686091749459208257e-04
8.281803211144427371e-04
1.215505952275097100e-04
7.699162496106522896e-04
1.481647204371786366e-04
7.004510608049829487e-04
1.162595202299380797e-04
7.779714216731442328e-04
8.199732180827770613e-05
7.201609708774051261e-04
6.830011533567924634e-05
6.395344450486426663e-04
7.959863301596021234e-05
5.818443261309656387e-04
5.717421531172055894e-05
6.377907769089258142e-04
5.211480134899936731e-05
5.619269129128554724e-04
2.852553329375406542e-05
5.281517815211082779e-04
4.136748233441161354e-05
4.861041400848726364e-04
2.562997468693009226e-05
5.157844767408669784e-04
1.690298851491495508e-05
4.786774656916630184e-04
1.509040882801720728e-05
4.613420486543193992e-04
1.618904880428843074e-05
4.490181848679512182e-04
1.426692252422151067e-05
4.454755857566377198e-04
1.503536136532828329e-05
4.218348536834617035e-04
1.642353812476652351e-05
4.452830014979399409e-04
1.550142387920461039e-05
4.498576931292822272e-04
1.776488629684977585e-05
4.105768590496705443e-04
2.005575122429546414e-05
4.060431129959807110e-04
2.318169466626782783e-05
4.550725296800037386e-04
2.145302035841006961e-05
4.666353349461804583e-04
2.551022303606085705e-05
4.000456998592393778e-04
2.537412189916698726e-05
4.031358665524022037e-04
2.887859670453044237e-05
4.736350783679001966e-04
2.839983546006916856e-05
4.896062564364928775e-04
3.085636910063761762e-05
4.095971252171390006e-04
3.241562494473890324e-05
4.014249470713674535e-04
2.220139852134802528e-05
5.037373035098371412e-04
3.248327840617457957e-05
4.793382970206554097e-04
2.238462489653494667e-05
3.995551351426299483e-04
1.244010220333252583e-05
3.841729554605560586e-04
7.685690782573395327e-06
4.589330807317551757e-04
1.239303470593868760e-05
4.250296304291595589e-04
7.308630520364546423e-06
3.721054528617591221e-04
4.410809537714578544e-06
3.549700117089788637e-04
2.087332811528752717e-06
4.012186240233572452e-04
4.140496921774055712e-06
3.746651684983101855e-04
1.994021541566150458e-06
3.500986950150699857e-04
1.039720031385905778e-06
3.417815900488287931e-04
6.553288666409009100e-07
3.645200085422853819e-04
9.797086459232454092e-07
3.520123497825794370e-04
5.975408364849887293e-07
3.382567112139066648e-04
4.157967317251044118e-07
3.310410215309150892e-04
2.051108228370567576e-07
3.461825531062203299e-04
3.869819295579519822e-07
3.369927387467826479e-04
1.935451567334776064e-07
3.321858465764951363e-04
1.290289430734976727e-07
3.289432410683643246e-04
1.203823760300342395e-07
3.371664492065328282e-04
1.174783938292400783e-07
3.329816137208913159e-04
1.146792262418919137e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.492268880208337489e-04
0.000000000000000000e+00
2.512147766879791063e-04
5.898080265774425316e-09
2.502796672748996217e-04
1.430057692528115435e-06
7.324218750000018431e-04
0.000000000000000000e+00
7.347372758163728430e-04
1.658580092204652539e-08
7.450844211153279627e-04
1.164036385175943092e-06
0.000000000000000000e+00
0.000000000000000000e+00
2.734248356769210849e-04
2.644594270150459121e-06
3.238836348623293357e-04
4.025979881962685560e-05
7.579523198513039677e-04
4.066550646492343051e-06
8.264823668241019295e-04
6.176622356035072403e-05
4.035052062541868729e-04
8.832083513655803397e-05
5.512257511436371125e-04
1.492499032146050845e-04
8.310055666658092231e-04
1.065422524040522190e-04
8.117817377564777882e-04
1.511543392622568475e-04
5.550996772671674571e-04
1.716772098647329219e-04
5.760918810991447463e-04
1.684753257902407752e-04
8.344004634230140546e-04
1.701635069435344363e-04
8.726671292198710621e-04
1.414148186870326071e-04
6.024870996750100738e-04
1.571913624928496949e-04
5.987114814276319526e-04
1.349606770890517322e-04
8.976106408131246436e-04
1.124907009282694211e-04
9.389206667525088791e-04
9.656447253371844524e-05
5.788840813296227197e-04
1.068229739711444733e-04
5.805071716041785299e-04
8.088202630368330082e-05
1.038917702080166669e-03
7.438516968965582735e-05
1.161925774524898277e-03
4.852901821458633578e-05
5.895147398223950447e-04
5.711645183605928343e-05
6.134455415701936445e-04
3.661418200925677243e-05
1.254317180668406036e-03
3.106184299838394137e-05
1.349922157368468878e-03
2.094457544033041742e-05
6.627453246967338670e-04
2.333548514252463285e-05
7.231306708459116954e-04
1.642645886570944891e-05
1.480695052788437004e-03
1.444158083202641627e-05
1.599806362461809756e-03
1.167326129189318691e-05
7.676310848554000060e-04
1.349305647339036403e-05
8.154619533970355449e-04
1.469168478008229236e-05
1.650064100755217235e-03
1.203260595435195828e-05
1.680717184368663106e-03
1.444078628820740290e-05
8.695766199743869837e-04
1.839672191215575777e-05
9.187771771745130867e-04
2.119192125678110111e-05
1.725235073879201244e-03
1.827537413154874335e-05
1.747375476945374050e-03
2.164796219165785645e-05
9.336781180949372183e-04
2.432191014828467336e-05
9.483869857632925638e-04
2.861933697079648605e-05
1.703342431582690209e-03
2.406307388425025649e-05
1.649084725663190224e-03
2.608717081807312234e-05
9.568797042015339972e-04
3.234216986626532362e-05
9.699367753734322540e-04
3.309601012905758236e-05
1.607402555373881395e-03
2.805736931628993107e-05
1.562284250723402698e-03
2.882674578285161022e-05
8.729264441922273765e-04
2.997671932391419373e-05
7.279454652671234639e-04
1.995501210923857714e-05
1.222966819368717217e-03
2.411571593262088105e-05
9.072691221506444612e-04
1.454389657973757953e-05
6.180788349269366027e-04
1.071585380621674526e-05
5.188926263566611633e-04
5.718133847596998989e-06
6.992310083385777945e-04
7.366369763485545549e-06
5.459993815216468774e-04
3.848124484884976566e-06
4.579368598347341619e-04
3.090000036075111262e-06
4.059545899437667807e-04
1.514163790766257117e-06
4.587748952300445097e-04
2.031773044420419528e-06
3.923729169228627137e-04
8.854040334751204132e-07
3.820068184383543621e-04
7.141365811790081311e-07
3.599962690789836094e-04
3.985774149121672423e-07
3.616369190837407863e-04
3.790831964451053087e-07
3.364644125690438386e-04
2.251489395074806696e-07
3.487311178343234811e-04
2.777450438778336332e-07
3.354281785883600031e-04
1.469143379337303356e-07
3.227787173407332738e-04
1.860614851956935158e-07
3.083973962912890860e-04
7.990785848918413652e-08
3.334170153382564044e-04
7.874733136148273852e-08
3.274542440951940078e-04
8.431602659305363894e-08
3.055986518566933762e-04
3.845636400724103381e-08
2.991872570779315001e-04
6.738756350855632893e-08
1.144409179687504120e-03
0.000000000000000000e+00
1.144607678509611953e-03
2.463843670302512911e-08
1.154834635585190363e-03
1.654806956774845096e-07
1.302083333333334996e-03
0.000000000000000000e+00
1.301955073524421616e-03
7.503613808841008827e-09
1.304287914199286696e-03
4.883535508035387075e-08
1.159425426814614636e-03
3.282916528747429678e-06
1.191077096429220099e-03
4.359274883318633520e-05
1.297356979940784060e-03
2.600511694819593515e-06
1.300644051061488910e-03
3.102635263204158600e-05
1.188118585425265716e-03
7.933736208281211386e-05
1.222576007399479425e-03
1.192785372781890397e-04
1.321313930294126197e-03
5.046786826329260651e-05
1.376973010367715669e-03
6.430092672666963733e-05
1.299068969286206214e-03
1.260633239924031262e-04
1.404024392645805436e-03
1.000798907059300617e-04
1.487484319450357731e-03
6.526860182786954840e-05
1.651500467014987636e-03
5.356902521142566792e-05
1.525484993651529675e-03
7.549025196204477205e-05
1.660150832181909748e-03
5.856897049044321570e-05
1.849899950119839476e-03
3.929928490051703467e-05
2.031396856806414429e-03
2.701962281453735982e-05
1.835487072630075794e-03
4.141125871869475654e-05
2.020773267720231414e-03
2.604460153750019712e-05
2.213106722564099540e-03
1.754366081586330710e-05
2.390835941242367042e-03
1.092161363762197713e-05
2.155576049051371665e-03
1.620500984056020893e-05
2.256068182180034042e-03
1.074841432524916454e-05
2.490167022557821658e-03
6.977496649972447741e-06
2.526148409292319850e-03
5.040439602954385408e-06
2.368116550672638536e-03
8.451847564542827284e-06
2.451827661903468840e-03
8.466890578029570458e-06
2.572138009017540475e-03
4.490166799379788571e-06
2.587722856948887484e-03
5.168281976796272779e-06
2.440869049442642713e-03
9.877871185034779053e-06
2.390016723096042694e-03
1.221398847932272347e-05
2.492557133688798159e-03
6.651210411221054974e-06
2.364141050666017981e-03
7.814399638965339572e-06
2.360403135782826022e-03
1.480941925943793437e-05
2.306098494195948402e-03
1.654997443877698307e-05
2.278793269257752691e-03
8.592439204575760914e-06
2.175119817285704488e-03
9.642117579401649369e-06
2.179089014681944401e-03
1.805128559972771928e-05
2.037412119974962420e-03
1.903834761461494214e-05
1.995025198401364011e-03
1.076515400533010122e-05
1.815541211713577819e-03
1.067693514380108004e-05
1.930426707576435221e-03
1.974776380521091877e-05
1.818601296482911123e-03
1.911494425063454112e-05
1.688290419287392192e-03
1.013799443422949267e-05
1.558101148081721685e-03
9.483229943425625574e-06
1.285970907707161600e-03
1.556840951958735997e-05
8.732087624059201806e-04
8.615221743879209086e-06
1.011806491832141497e-03
8.251116836639222897e-06
6.391193221193899225e-04
3.991739069913891368e-06
6.321340435689680026e-04
3.794417647648757569e-06
4.749164320501306756e-04
1.956766738336050889e-06
4.498021843360316963e-04
1.373393014893232790e-06
3.358888472316120220e-04
7.552504329910068119e-07
3.893118502714747967e-04
1.116793961851021684e-06
3.285949139998761421e-04
4.000885255699874499e-07
2.747406183323788855e-04
5.384080833214687990e-07
2.345816011543578564e-04
1.320687863974456805e-07
3.026283493026015359e-04
1.306419677304145087e-07
2.826229187649438503e-04
9.250396821164506071e-08
2.206584950804150189e-04
2.848774607135706822e-08
2.098224088700345071e-04
2.378392441942666969e-08
2.703318424300139963e-04
1.205978208109482729e-07
2.585612706245343719e-04
3.110196873661583583e-08
2.010688002209725408e-04
7.782101646082528152e-08
1.940364512571996543e-04
8.890500246115618092e-09
2.563757688100309212e-04
1.320770986122539599e-08
2.512681771041924976e-04
5.742967413846088995e-08
1.930877798456167021e-04
6.367621811754647339e-09
1.899898209890527284e-04
3.895990218400771824e-08
1.144409179687500434e-03
0.000000000000000000e+00
1.144137198851286497e-03
3.639943460659628823e-09
1.140609349135026773e-03
8.162128251235091083e-08
7.324218750000018431e-04
0.000000000000000000e+00
7.315310685471655564e-04
1.687849497424186418e-09
7.253633494259417681e-04
3.082720561773521693e-08
1.121652734424373639e-03
1.123410715137876978e-06
1.102666793469275503e-03
1.571025128115044909e-05
7.006815777638512833e-04
2.704896120766130754e-07
6.755663143736090163e-04
4.557561149175939531e-06
1.131127577737160196e-03
2.170079965110299617e-05
1.204722792645574261e-03
2.125876041358753756e-05
6.955741921553848300e-04
5.490750732761344147e-06
7.227522449637938324e-04
4.111417141802088913e-06
1.289210664141540860e-03
2.060943287957173192e-05
1.417222832661215902e-03
1.919399967820736494e-05
7.554305856933491489e-04
3.822758449613349685e-06
8.246759817323932699e-04
4.103787431573205229e-06
1.586056339010757802e-03
1.370123458781408887e-05
1.717842031543408967e-03
8.070220025027622111e-06
8.937000915592789151e-04
2.876787777406465015e-06
9.272380322495736051e-04
1.443048621096384377e-06
1.827605487946568075e-03
5.295543385696535198e-06
1.928545351645262430e-03
3.657457535218881718e-06
9.680671756982394587e-04
9.911485032534182823e-07
1.002509616192262315e-03
8.038014957746205849e-07
1.962538918990747866e-03
2.512020988391002427e-06
1.941490006280364826e-03
1.848494041104289289e-06
9.908442332314255484e-04
6.103072587871121125e-07
9.573756959948699196e-04
4.531921146791963755e-07
1.928226122000672267e-03
1.638406058453687588e-06
1.894878101485657348e-03
2.322775911868271016e-06
9.368383178101700581e-04
3.504017255034954139e-07
9.039085449236824912e-04
5.443341963731134392e-07
1.782688717708573933e-03
3.301645232216741798e-06
1.655646395752403488e-03
3.111770513776811883e-06
8.350699709496983789e-04
9.068185571433008452e-07
7.646792356610146706e-04
7.789315059803050127e-07
1.561354891791870859e-03
2.966469639682827961e-06
1.462005596653223735e-03
4.030610432819095832e-06
7.074937821365789295e-04
6.006071560582443507e-07
6.510060097809308201e-04
8.867403746532298417e-07
1.310452268187118057e-03
4.753741485217214336e-06
1.174294046644694389e-03
3.940490843075855755e-06
5.735738578992227634e-04
1.175175295843698653e-06
5.106872001382347726e-04
8.945126407533265148e-07
1.069645812281032077e-03
3.123329585186458084e-06
9.742134246499214870e-04
3.231451958805283438e-06
4.530344359786511840e-04
5.628249484848143511e-07
4.110959909201817317e-04
5.566664675111347427e-07
5.841415972848931380e-04
3.356754831296369562e-06
3.476734670094626259e-04
1.206228133184974498e-06
2.269908734622907434e-04
8.092379120486213935e-07
1.298003411418165750e-04
2.126804068166575381e-07
2.469181623417039868e-04
2.836219572773872492e-07
1.887356941765775905e-04
2.417582857511875047e-07
9.744073236320290770e-05
2.622578490957999423e-08
7.871252856726671182e-05
3.992389685184949485e-08
1.581315229286553957e-04
2.305247114751431765e-07
1.399261591495519507e-04
2.001933420582056502e-08
6.963994479175217289e-05
6.784711046266699883e-08
6.472919424304236921e-05
1.820323156963692518e-09
1.364949811579283662e-04
1.836608147043958080e-08
1.329298425083224667e-04
6.700191832206519881e-09
6.572849312531497392e-05
1.853138717078222712e-08
6.544338754146887646e-05
9.217166734072266859e-10
1.281619675668102911e-04
4.873780833579210462e-08
1.256296497213525514e-04
8.688899531639184556e-10
6.379758114502089906e-05
2.175472583232992794e-08
6.360520862175451354e-05
8.246928486466397200e-10
1.252694425606435779e-04
7.234645327982374668e-09
1.240198832031959146e-04
3.126550224098819595e-08
6.321665347768527972e-05
5.555225476090318616e-09
6.331706563880830309e-05
1.552303579066105902e-08
2.492268880208337489e-04
0.000000000000000000e+00
2.482787287274412346e-04
2.397422633139614793e-10
2.429238520590308668e-04
1.336508030489351243e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.306198445536784250e-04
1.270364071595145557e-08
2.170113915367398243e-04
4.416129368965692386e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.095738786650991835e-04
4.524813990503052124e-07
2.054954323405707708e-04
2.561471466595291788e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.173106366585419308e-04
2.489195164691507172e-07
2.328429008551609802e-04
2.422969056994577736e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.336927680754720101e-04
1.607340774059471342e-07
2.347309005924741823e-04
1.002682914051094733e-07
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.471882303606689276e-04
7.185042294319870907e-08
2.499226196910016079e-04
4.672047514807336985e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.389101209044301320e-04
5.610145615690360924e-08
2.287413843412156706e-04
2.660708671524031058e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.226328594077259520e-04
1.714420320337718963e-08
2.106417439263343983e-04
4.874843988850133626e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.919589485798676434e-04
9.202654393404054616e-08
1.742102819091939062e-04
4.429571917194717361e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.583728390750822228e-04
2.590662530947945307e-08
1.428229059673040207e-04
6.670531658374713752e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.243339124747184685e-04
1.019093033256526991e-07
1.098774315704007052e-04
5.723903882551228133e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.511346504819484071e-05
2.254713847248634442e-08
8.657391881499282543e-05
2.022037811250653560e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
4.344517844795528017e-05
7.694065690673175998e-08
2.502488095908780001e-05
1.431327715977852093e-08
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.080782038164169458e-05
4.525391119997701522e-09
1.828985970010228593e-05
2.459822760940485933e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.745986516497809749e-05
1.140263910356198897e-08
1.697086123518667049e-05
2.011489860800955829e-10
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.780638569288545825e-05
6.274203325471867177e-09
1.800795297525226800e-05
2.983492417537979732e-11
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.783982700880946661e-05
5.007640214290293214e-09
1.797029694810182868e-05
2.713971906950705705e-10
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.774269577976984242e-05
1.756601563661322284e-09
1.813799618211539780e-05
3.214739190092691291e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.004747869845592102e-03
1.215928885184602284e-03
1.144685825288232388e-03
1.151112017191622833e-03
1.114044676882010310e-03
1.132243361131615072e-03
1.164370802332667827e-03
1.153017475976515251e-03
1.165847618321310840e-03
1.160137459306195612e-03
1.148580719468571699e-03
1.140142419592051447e-03
1.091505310881652011e-03
1.085787774963840229e-03
1.014531732299822067e-03
1.010290064986789881e-03
9.241630442447816476e-04
9.220311034749616944e-04
8.340700807937559240e-04
8.330590652336269117e-04
7.469326047163482411e-04
7.470132181684385406e-04
4.633765847028806662e-04
4.640498491250309916e-04
2.854263079509340956e-04
2.856086516386244830e-04
1.563556324502433296e-04
1.564584583243509364e-04
6.853796620621213653e-05
6.855924522639945430e-05
1.710132112967285243e-05
1.710920147748811690e-05
7.014440830783651475e-10
6.127341835935069019e-10
1.141580181695382376e-03
1.135613609201429914e-03
1.135105182463055050e-03
1.146299930718712749e-03
1.155576680492171248e-03
1.133678332609136573e-03
1.081450313763375384e-03
1.006711868208600693e-03
9.201479848309994771e-04
8.318902541528248222e-04
7.469506025267450998e-04
4.645182778748737458e-04
2.858339686471827405e-04
1.565129768615724354e-04
6.860001294194878268e-05
1.710828474423806866e-05
5.137854218420443796e-10
1.150037205454820929e-03
1.119163481908658870e-03
1.141601555706317668e-03
1.138044275589744983e-03
1.154428615528884901e-03
1.127246241312370193e-03
1.078551142958120461e-03
1.002801931178404563e-03
9.184446271395663294e-04
8.301815507537724887e-04
7.467098981669848196e-04
4.648307892947071279e-04
2.861532128816548864e-04
1.565054306634937515e-04
6.868235149694793928e-05
1.708874663097460916e-05
3.238309599909706448e-10
1.146404968809918747e-03
1.104767024934515379e-03
1.152686168443518237e-03
1.127740863116953682e-03
1.157224590480414230e-03
1.119249452610177964e-03
1.077044461765414842e-03
9.973818974614529018e-04
9.169280024324506307e-04
8.273850866273307772e-04
7.462710804968314881e-04
4.650452833758857759e-04
2.866066863249000290e-04
1.564438441364882548e-04
6.881471068669572694e-05
1.704824884154533096e-05
1.454818063229813751e-10
1.154506949854917615e-03
1.086626337079707721e-03
1.168035752216541219e-03
1.116228616152114498e-03
1.163218283599488445e-03
1.108739097580666499e-03
1.076627500514785356e-03
9.894671205436177900e-04
9.156394963153725820e-04
8.229806225405067325e-04
7.456355119438344645e-04
4.652342700773140537e-04
2.872049749400828176e-04
1.563604350382890576e-04
6.898769665451830212e-05
1.699320443986345342e-05
2.443487419855120857e-10
1.195766761572496272e-03
1.060612677823265021e-03
1.184852168608526357e-03
1.105808713525976376e-03
1.169736083792890374e-03
1.096181054737159575e-03
1.076073779858007689e-03
9.790132978821572407e-04
9.141579030358878977e-04
8.169962810346206600e-04
7.446992340448910317e-04
4.655394121039069916e-04
2.878981930607680292e-04
1.563176657375069795e-04
6.917101983760800242e-05
1.693895197807039862e-05
7.989260988322166533e-10
1.159073222518328681e-03
1.057171671214777748e-03
1.189486121220957766e-03
1.102029134994023368e-03
1.171580306615312974e-03
1.084146138088410089e-03
1.072514220995000401e-03
9.677686493993882489e-04
9.109377306618463574e-04
8.106402966425747120e-04
7.431177672921404761e-04
4.662195494479260977e-04
2.885675244018271824e-04
1.563981329940100672e-04
6.932100583138453825e-05
1.690497725310114452e-05
1.598587164289617336e-09
1.068140159903163168e-03
1.070577074259673137e-03
1.182769897920369750e-03
1.107733815345734356e-03
1.163575980955137892e-03
1.077042383346729203e-03
1.061650065022668593e-03
9.592383064390735048e-04
9.033457564303631762e-04
8.061332639532946612e-04
7.403622286525587438e-04
4.675602828794171587e-04
2.890842773153312877e-04
1.566640058358166284e-04
6.940392864998357102e-05
1.690476652323797234e-05
2.176231862557582540e-09
9.789653501632840458e-04
1.096738800213828240e-03
1.169126187572813117e-03
1.122494636343307831e-03
1.144370092901627819e-03
1.076317897207842988e-03
1.042389912863417138e-03
9.549861988304041887e-04
8.910629375341673529e-04
8.044106273897323744e-04
7.366733478555016453e-04
4.695698758262078663e-04
2.894589344833961336e-04
1.570867411842123056e-04
6.942046769405787565e-05
1.693733940191352304e-05
2.260139987007210262e-09
1.109740577356932564e-03
1.056307294732290042e-03
1.188232265148274867e-03
1.123004364449656147e-03
1.129651420450392130e-03
1.072754972704681974e-03
1.022429586329523825e-03
9.499970160535245629e-04
8.782126129113519480e-04
8.024662033842559945e-04
7.328701936057459591e-04
4.717896898599466932e-04
2.898419575202488456e-04
1.575734715113917160e-04
6.941272461736031530e-05
1.698528288514048072e-05
2.120259970930458194e-09
4.588958275438707185e-03
2.811729624762778629e-03
4.641124644229278375e-03
2.746424307449774321e-03
1.274773736981525598e-03
1.178195803718165742e-03
1.192599284959207839e-03
1.127176088123420152e-03
1.105302541823319131e-03
1.038195759867843347e-03
9.954338603239579024e-04
9.197673663382296538e-04
8.649486985482280916e-04
7.881059300017983268e-04
7.295613694773098483e-04
4.765602396394200200e-04
2.913364010804153029e-04
1.585689589230486766e-04
6.938548404761968194e-05
1.712034864975967927e-05
9.963161245227303667e-10
4.608458940898630014e-03
2.763284874692245683e-03
1.400470475304820038e-03
1.317042041446625034e-03
1.182017068359356854e-03
1.131971524809964212e-03
1.078194293020498474e-03
1.013756283840120450e-03
9.746679343344528219e-04
9.014875888422779673e-04
8.562803434237259339e-04
7.817062676628969056e-04
7.282472770510982178e-04
4.810519698667033595e-04
2.919513907526870267e-04
1.595724294971605434e-04
6.915141940946336555e-05
1.731004956865542615e-05
2.295419726056118367e-11
4.611965177168682491e-03
2.760233349149812752e-03
1.483550944269503014e-03
1.321949024095399501e-03
1.184159680609831247e-03
1.111878420295188147e-03
1.058698351245432757e-03
1.004721192058845476e-03
9.568914970107756041e-04
9.013994348786272433e-04
8.462072927109505005e-04
7.859951515171746195e-04
7.264827386514076998e-04
4.843368634916144530e-04
2.917029806979848632e-04
1.603411121624252506e-04
6.889054615734341693e-05
1.745920695170645679e-05
8.471501655635055495e-10
4.612083618459863511e-03
2.759105090793756605e-03
1.462915425968674792e-03
1.276531731000916936e-03
1.153312309938754002e-03
1.087095175390651166e-03
1.040458967649510180e-03
9.968595027765104252e-04
9.493998253030871233e-04
9.008623421702972997e-04
8.445933820747315900e-04
7.877565900666610305e-04
7.276929871205070231e-04
4.855014976283589289e-04
2.917436532093763070e-04
1.605009064756097959e-04
6.884445569770121975e-05
1.749000783329782629e-05
1.134328615514254344e-09


==> dat/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.dat <==
0.000000000000000000e+00 1.073995682020576936e+00 8.441186539278565659e-01 1.080522492572858484e+00 8.617242343178661557e-01 1.872285800445339987e+00 1.329150905672516148e+00 1.852717398116233039e+00 1.355209123874959731e+00 0.000000000000000000e+00 3.125000000000000000e-02 2.500000000000000000e-01 2.298770280927203702e-01 2.187982582549923283e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.187982582549923283e-01 1.050634634507997767e+00
1.000000000000000000e+00 8.441186539278565659e-01 7.489597093264254157e-01 8.435075789529348222e-01 7.462767409834354382e-01 1.329150905672516148e+00 3.322385254991489512e-01 1.327158392493899663e+00 2.303755988965680568e-01 0.000000000000000000e+00 1.250000000000000000e-01 5.000000000000000000e-01 9.515894460143115019e-02 9.723083796949938407e-02 1.000000000000000000e+00 4.000000000000000000e+00 5.000000000000000000e+00 2.800000000000000000e+01 2.400000000000000000e+01 8.964285714285713880e+01 9.708333333333332860e+01 9.723083796949938407e-02 9.786909851716163455e-01
2.000000000000000000e+00 7.489597093264254157e-01 7.376645098909088150e-01 7.375652073136691467e-01 7.265404551335330474e-01 3.322385254991489512e-01 1.142494793412992399e-01 2.870905327244178684e-01 6.251019323084287815e-02 0.000000000000000000e+00 6.675747848132124185e-02 1.000000000000000000e+00 1.129519943551660077e-02 1.102475218013609926e-02 8.656975851170561898e-01 7.000000000000000000e+00 8.000000000000000000e+00 5.900000000000000000e+01 5.500000000000000000e+01 1.513898305084745743e+02 1.586909090909090878e+02 9.544101338857821290e-03 1.024530914705527929e+00
3.000000000000000000e+00 7.376645098909088150e-01 7.360138438547639828e-01 7.342887572283918196e-01 7.320371919326670307e-01 1.142494793412992399e-01 7.968828950372816577e-02 1.152884867065789298e-01 4.473224775665327578e-03 0.000000000000000000e+00 7.987316028128015055e-03 2.000000000000000000e+00 1.650666036144832205e-03 2.251565295724788918e-03 7.322864933657894371e-01 1.000000000000000000e+01 1.100000000000000000e+01 1.090000000000000000e+02 1.010000000000000000e+02 2.048807339449541303e+02 2.165940594059405839e+02 1.648790854990412474e-03 7.331193278201045826e-01
4.000000000000000000e+00 7.360138438547639828e-01 7.354843953098053611e-01 7.324983132980305012e-01 7.320664365951763397e-01 7.968828950372816577e-02 1.400089088725341158e-02 7.934471207141700899e-02 8.960248270049566560e-03 0.000000000000000000e+00 7.102214060588260243e-04 2.000000000000000000e+00 5.294485449586217030e-04 4.318767028541614650e-04 1.228774886079696538e+00 1.700000000000000000e+01 1.800000000000000000e+01 2.640000000000000000e+02 2.250000000000000000e+02 3.655454545454545610e+02 4.075333333333333599e+02 5.306792463500971608e-04 1.225925226944711621e+00
5.000000000000000000e+00 7.354843953098053611e-01 7.353566591501959904e-01 7.362519825024745890e-01 7.361153357080946202e-01 1.400089088725341158e-02 4.572307751126580486e-03 1.472668584095920483e-02 1.931883169301359515e-03 0.000000000000000000e+00 1.142631823238538392e-03 4.000000000000000000e+00 1.277361596093706808e-04 1.366467943799687390e-04 9.454299051897814277e-01 2.400000000000000000e+01 2.500000000000000000e+01 5.140000000000000000e+02 3.370000000000000000e+02 6.120758754863812783e+02 7.822373887240355543e+02 1.291899658551414029e-04 9.347907515062476858e-01
6.000000000000000000e+00 7.353566591501959904e-01 7.353521063821857329e-01 7.354897473402813857e-01 7.354857244183042875e-01 4.572307751126580486e-03 7.879444106771959751e-04 4.342778610666098681e-03 4.684105476617778487e-04 0.000000000000000000e+00 5.275629650813527252e-05 8.000000000000000000e+00 4.552768010257501885e-06 4.022921977098192770e-06 1.164820792603253663e+00 3.200000000000000000e+01 3.300000000000000000e+01 8.530000000000000000e+02 6.040000000000000000e+02 9.398370457209847473e+02 1.010162251655629120e+03 4.685983165944564903e-06 1.131706763436037821e+00
7.000000000000000000e+00 7.353521063821857329e-01 nan 7.354857244183042875e-01 nan 7.879444106771959751e-04 nan 4.684105476617778487e-04 nan 5.275629650813527252e-05 nan nan nan nan nan 6.400000000000000000e+01 6.500000000000000000e+01 2.709000000000000000e+03 1.132000000000000000e+03 2.986115909929863392e+03 4.391267667844523203e+03 nan nan


==> dat/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.glob.dat <==
3.900000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
4.100000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
4.300000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
4.500000000000000000e+01 1.300000000000000000e+01 0.000000000000000000e+00 1.300000000000000000e+01
4.700000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
4.900000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
5.100000000000000000e+01 2.100000000000000000e+01 0.000000000000000000e+00 2.100000000000000000e+01
5.300000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
5.500000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
5.700000000000000000e+01 4.000000000000000000e+01 0.000000000000000000e+00 3.600000000000000000e+01
5.900000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
6.100000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
6.300000000000000000e+01 5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
6.500000000000000000e+01 7.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
6.700000000000000000e+01 7.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
6.900000000000000000e+01 9.200000000000000000e+01 0.000000000000000000e+00 8.800000000000000000e+01
7.100000000000000000e+01 3.400000000000000000e+01 0.000000000000000000e+00 1.000000000000000000e+01
7.300000000000000000e+01 7.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
7.500000000000000000e+01 7.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
7.700000000000000000e+01 9.200000000000000000e+01 0.000000000000000000e+00 8.800000000000000000e+01
7.900000000000000000e+01 2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
8.100000000000000000e+01 3.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
8.300000000000000000e+01 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
8.500000000000000000e+01 4.200000000000000000e+01 0.000000000000000000e+00 1.000000000000000000e+01
8.700000000000000000e+01 7.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
8.900000000000000000e+01 7.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
9.100000000000000000e+01 7.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
9.300000000000000000e+01 1.300000000000000000e+01 0.000000000000000000e+00 1.300000000000000000e+01
9.500000000000000000e+01 1.300000000000000000e+01 0.000000000000000000e+00 1.300000000000000000e+01
9.700000000000000000e+01 2.160000000000000000e+02 0.000000000000000000e+00 2.060000000000000000e+02
9.900000000000000000e+01 3.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.010000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 2.400000000000000000e+01
1.030000000000000000e+02 1.700000000000000000e+01 0.000000000000000000e+00 1.700000000000000000e+01
1.050000000000000000e+02 1.700000000000000000e+01 0.000000000000000000e+00 1.700000000000000000e+01
1.070000000000000000e+02 1.700000000000000000e+01 0.000000000000000000e+00 1.700000000000000000e+01
1.090000000000000000e+02 1.700000000000000000e+01 0.000000000000000000e+00 1.700000000000000000e+01
1.110000000000000000e+02 1.700000000000000000e+01 0.000000000000000000e+00 1.700000000000000000e+01
1.130000000000000000e+02 1.700000000000000000e+01 0.000000000000000000e+00 1.700000000000000000e+01
1.150000000000000000e+02 1.700000000000000000e+01 0.000000000000000000e+00 1.700000000000000000e+01
1.170000000000000000e+02 2.100000000000000000e+01 0.000000000000000000e+00 2.100000000000000000e+01
1.190000000000000000e+02 2.100000000000000000e+01 0.000000000000000000e+00 2.100000000000000000e+01
1.210000000000000000e+02 2.100000000000000000e+01 0.000000000000000000e+00 2.100000000000000000e+01
1.230000000000000000e+02 3.280000000000000000e+02 0.000000000000000000e+00 3.180000000000000000e+02
1.250000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.270000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.290000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.310000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.330000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.350000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.370000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.390000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.410000000000000000e+02 4.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.430000000000000000e+02 7.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.450000000000000000e+02 7.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.470000000000000000e+02 7.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.490000000000000000e+02 7.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.510000000000000000e+02 7.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.530000000000000000e+02 7.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.550000000000000000e+02 7.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.570000000000000000e+02 9.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.590000000000000000e+02 9.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.610000000000000000e+02 9.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.630000000000000000e+02 9.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.650000000000000000e+02 9.000000000000000000e+01 0.000000000000000000e+00 1.100000000000000000e+01


==> dat/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.mu.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.816907198128398737e-02 -1.935191848498866334e-04 3.229352890261401321e-02 4.212259181262832317e-04 5.970282743503581985e-02 1.160138716222629393e-03 3.276042786093118220e-02 7.269902409073824255e-04 6.101086495182758002e-02 1.612883642260702372e-03 3.356498293385377224e-02 8.940709322317905248e-04 6.292952816592292664e-02 1.841728192421627401e-03 3.482925381993826064e-02 8.921265110292052021e-04 6.575744814926758053e-02 1.475722304326710374e-03 3.662066331448450562e-02 3.785218501232091230e-04 6.920669731640718969e-02 -3.713918054317987797e-04 3.855552553872865912e-02 -8.893677195413802116e-04 7.298532921781787641e-02 -4.077774303866141606e-03 4.060671618038184938e-02 -4.195654779371277635e-03 7.356953038412766821e-02 -1.388108746002460550e-02 3.922739725109834763e-02 -7.736702827951850991e-03 7.544648165126459360e-02 -2.349430157021087373e-02 4.110364440100205963e-02 -2.533028225922193816e-02 4.134644855735626623e-02 -8.343214507259476276e-02
2.000000000000000000e+00 -3.113960821101394161e-02 3.793259093108875685e-02 -5.827760721993423265e-02 -4.104176134886266397e-02 -3.902334760660710472e-02 -5.345785500701906445e-02 -1.391078211705763790e-02 -6.927976947490069315e-02 2.113348396709496119e-02 -9.834452581227119683e-02 4.344850188343665764e-02 -6.595885261360542873e-02 6.354042237426681117e-02 -8.185003547574193350e-02 8.175563294045293250e-02 -5.963950299027759999e-02 9.637034027608054609e-02 -7.937754509694446015e-02 1.204821702551531759e-01 -6.102279052897389283e-02 1.387770367471194422e-01 -8.266665925385888181e-02 1.569753943318570322e-01 -6.516437957908062517e-02 1.734825070463115737e-01 -8.135263269229342509e-02 1.958091642572452606e-01 -6.619351979843927924e-02 2.110180332768384348e-01 -5.816599920810366919e-02 2.126807482408353267e-01 -2.437240907108436522e-02 1.766267552636887062e-01 4.189736805387253571e-02 1.119807760023515675e-01 5.819821723460035651e-02 4.868455143424863657e-02 2.605942128461627427e-02
3.000000000000000000e+00 -2.220901260260328691e-02 2.620995271290509770e-02 -5.087313916244791401e-02 3.973699064156663296e-03 -6.768680862504578011e-02 -1.634522026784972215e-02 -7.430761602983240732e-02 -4.791436029037307587e-02 -6.816491876066557709e-02 -8.725152051186249591e-02 -4.660019419940639174e-02 -1.310398431511985429e-01 -1.092279538379571646e-02 -1.627745021175637241e-01 3.513867278298950236e-02 -1.909408156159891068e-01 8.435851112385674144e-02 -1.891353675657618805e-01 1.298898883415038619e-01 -1.788832720145410449e-01 1.694117006891905086e-01 -1.556345978851791378e-01 2.031564347040949181e-01 -1.324726313985477855e-01 2.318836346324196773e-01 -1.034556723270412260e-01 2.572440483206950290e-01 -7.913528234775041303e-02 2.741917598543161527e-01 -3.578494118248387590e-02 2.729926538118496726e-01 -4.888718719147366887e-03 2.395308900099221705e-01 6.074538917471407340e-02 1.548118886438018260e-01 1.503230779260185668e-01 5.919045896373223425e-02 7.873335329311118014e-02
4.000000000000000000e+00 -1.761839829509899424e-02 2.359206903247710457e-02 -4.533271001683893825e-02 1.313600098789060103e-02 -6.616025914922536721e-02 -9.533557263331587234e-03 -7.729055977020317381e-02 -4.046372485884260073e-02 -7.592899460478932938e-02 -8.046162029266559768e-02 -6.026549452879852165e-02 -1.199129322530103764e-01 -3.158676284169398274e-02 -1.526682903918467893e-01 8.910827816471969531e-03 -1.835292950982420623e-01 5.777435602535088005e-02 -1.946552636760188748e-01 1.111550397064844792e-01 -2.014665951437438207e-01 1.650987124305746123e-01 -1.868355131711705308e-01 2.154746588848092392e-01 -1.659138655443073151e-01 2.570324443147052329e-01 -1.226249322324655944e-01 2.858441732959353665e-01 -7.915532854702179988e-02 2.930003164419774375e-01 -7.162959332240686344e-03 2.674475829958419815e-01 5.247980637811354432e-02 2.111470344006330935e-01 8.766434362037918426e-02 1.262217440690771575e-01 1.317631384302616060e-01 4.898634538786802994e-02 4.616570259614314470e-02
5.000000000000000000e+00 -1.480596593478088023e-02 1.879897200904477941e-02 -3.931684410066457747e-02 1.232136834831311714e-02 -5.911451955679538489e-02 -8.317056610528356791e-03 -7.025433425851998481e-02 -3.719607864075061276e-02 -6.968711511717845530e-02 -7.487611679639884221e-02 -5.604755104934174004e-02 -1.132747323875631235e-01 -3.062193307916468571e-02 -1.458671802070555246e-01 5.755792008180163170e-03 -1.762600908048068682e-01 5.073686394478145456e-02 -1.913389833056740041e-01 1.014301243946388181e-01 -2.007023718720645222e-01 1.544270303415730405e-01 -1.887887765508655391e-01 2.066398954457079329e-01 -1.708372253252217199e-01 2.531483568736135337e-01 -1.296977729440828842e-01 2.896524870773333760e-01 -9.397454427795928766e-02 3.028088297245249416e-01 -1.415071278273916447e-02 2.747111147396386621e-01 6.046416445863640049e-02 2.122980761809614703e-01 9.146300359368597643e-02 1.245754247271700921e-01 1.339141469542902974e-01 4.667253304212243270e-02 5.204031842294994104e-02
6.000000000000000000e+00 -1.469942200928077425e-02 1.874342216193072841e-02 -3.791422517500165484e-02 9.935908757985717835e-03 -5.580756431977607762e-02 -8.603386563489971023e-03 -6.576660509500469043e-02 -3.537476897642419932e-02 -6.564076687108665042e-02 -6.966272446846100141e-02 -5.427728047446675474e-02 -1.054786757318691565e-01 -3.180152866849079302e-02 -1.384515020320830070e-01 1.143342483028665993e-03 -1.679715059170779901e-01 4.271873388222888895e-02 -1.868297381926074530e-01 9.138638938941258394e-02 -2.001105365418293092e-01 1.445253061781956450e-01 -1.944572281329516039e-01 1.996763979962896673e-01 -1.819635539623137011e-01 2.512730653297129413e-01 -1.432543594931252051e-01 2.948221123600051619e-01 -1.093949228479075414e-01 3.141308968645732946e-01 -2.100576987305647486e-02 2.888037986306298821e-01 5.895893063085432678e-02 2.253479931157559013e-01 9.739737562852976427e-02 1.317934468194871533e-01 1.508354922292655387e-01 4.756426169629991013e-02 6.337062638241088008e-02
7.000000000000000000e+00 -1.473291661918290155e-02 1.892761688700037373e-02 -3.814570420665249623e-02 1.028608729830274120e-02 -5.623601173490226646e-02 -8.701124861642206554e-03 -6.630065209748073340e-02 -3.573278586616389363e-02 -6.602009704202230211e-02 -7.026552342862008027e-02 -5.425458112734365262e-02 -1.058902904615130203e-01 -3.167119810825294590e-02 -1.378803574102841489e-01 9.436218046907462846e-04 -1.671485271535712303e-01 4.198138156434782359e-02 -1.858924888146301357e-01 8.994224181907185811e-02 -1.993152330031070507e-01 1.423952600504257704e-01 -1.946335249432814829e-01 1.971652062736087563e-01 -1.828112820412042261e-01 2.489568373384335731e-01 -1.453559811425128023e-01 2.933033526671554592e-01 -1.120658790258673709e-01 3.139535424307902112e-01 -2.461659482968584639e-02 2.907629429704480795e-01 5.378095469975906207e-02 2.286120667538815154e-01 9.609713879304479511e-02 1.342416696825951550e-01 1.527579615099881605e-01 4.856115838180113248e-02 6.449059303118018227e-02


==> dat/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.mu_cand.dat <==
0.000000000000000000e+00 5.816907198128398737e-02 -1.935191848498866334e-04 3.229352890261401321e-02 4.212259181262832317e-04 5.970282743503581985e-02 1.160138716222629393e-03 3.276042786093118220e-02 7.269902409073824255e-04 6.101086495182758002e-02 1.612883642260702372e-03 3.356498293385377224e-02 8.940709322317905248e-04 6.292952816592292664e-02 1.841728192421627401e-03 3.482925381993826064e-02 8.921265110292052021e-04 6.575744814926758053e-02 1.475722304326710374e-03 3.662066331448450562e-02 3.785218501232091230e-04 6.920669731640718969e-02 -3.713918054317987797e-04 3.855552553872865912e-02 -8.893677195413802116e-04 7.298532921781787641e-02 -4.077774303866141606e-03 4.060671618038184938e-02 -4.195654779371277635e-03 7.356953038412766821e-02 -1.388108746002460550e-02 3.922739725109834763e-02 -7.736702827951850991e-03 7.544648165126459360e-02 -2.349430157021087373e-02 4.110364440100205963e-02 -2.533028225922193816e-02 4.134644855735626623e-02 -8.343214507259476276e-02
1.000000000000000000e+00 -3.113960821101394161e-02 3.793259093108875685e-02 -5.827760721993423265e-02 -4.104176134886266397e-02 -3.902334760660710472e-02 -5.345785500701906445e-02 -1.391078211705763790e-02 -6.927976947490069315e-02 2.113348396709496119e-02 -9.834452581227119683e-02 4.344850188343665764e-02 -6.595885261360542873e-02 6.354042237426681117e-02 -8.185003547574193350e-02 8.175563294045293250e-02 -5.963950299027759999e-02 9.637034027608054609e-02 -7.937754509694446015e-02 1.204821702551531759e-01 -6.102279052897389283e-02 1.387770367471194422e-01 -8.266665925385888181e-02 1.569753943318570322e-01 -6.516437957908062517e-02 1.734825070463115737e-01 -8.135263269229342509e-02 1.958091642572452606e-01 -6.619351979843927924e-02 2.110180332768384348e-01 -5.816599920810366919e-02 2.126807482408353267e-01 -2.437240907108436522e-02 1.766267552636887062e-01 4.189736805387253571e-02 1.119807760023515675e-01 5.819821723460035651e-02 4.868455143424863657e-02 2.605942128461627427e-02
2.000000000000000000e+00 -2.220901260260328691e-02 2.620995271290509770e-02 -5.087313916244791401e-02 3.973699064156663296e-03 -6.768680862504578011e-02 -1.634522026784972215e-02 -7.430761602983240732e-02 -4.791436029037307587e-02 -6.816491876066557709e-02 -8.725152051186249591e-02 -4.660019419940639174e-02 -1.310398431511985429e-01 -1.092279538379571646e-02 -1.627745021175637241e-01 3.513867278298950236e-02 -1.909408156159891068e-01 8.435851112385674144e-02 -1.891353675657618805e-01 1.298898883415038619e-01 -1.788832720145410449e-01 1.694117006891905086e-01 -1.556345978851791378e-01 2.031564347040949181e-01 -1.324726313985477855e-01 2.318836346324196773e-01 -1.034556723270412260e-01 2.572440483206950290e-01 -7.913528234775041303e-02 2.741917598543161527e-01 -3.578494118248387590e-02 2.729926538118496726e-01 -4.888718719147366887e-03 2.395308900099221705e-01 6.074538917471407340e-02 1.548118886438018260e-01 1.503230779260185668e-01 5.919045896373223425e-02 7.873335329311118014e-02
3.000000000000000000e+00 -1.761839829509899424e-02 2.359206903247710457e-02 -4.533271001683893825e-02 1.313600098789060103e-02 -6.616025914922536721e-02 -9.533557263331587234e-03 -7.729055977020317381e-02 -4.046372485884260073e-02 -7.592899460478932938e-02 -8.046162029266559768e-02 -6.026549452879852165e-02 -1.199129322530103764e-01 -3.158676284169398274e-02 -1.526682903918467893e-01 8.910827816471969531e-03 -1.835292950982420623e-01 5.777435602535088005e-02 -1.946552636760188748e-01 1.111550397064844792e-01 -2.014665951437438207e-01 1.650987124305746123e-01 -1.868355131711705308e-01 2.154746588848092392e-01 -1.659138655443073151e-01 2.570324443147052329e-01 -1.226249322324655944e-01 2.858441732959353665e-01 -7.915532854702179988e-02 2.930003164419774375e-01 -7.162959332240686344e-03 2.674475829958419815e-01 5.247980637811354432e-02 2.111470344006330935e-01 8.766434362037918426e-02 1.262217440690771575e-01 1.317631384302616060e-01 4.898634538786802994e-02 4.616570259614314470e-02
4.000000000000000000e+00 -1.480596593478088023e-02 1.879897200904477941e-02 -3.931684410066457747e-02 1.232136834831311714e-02 -5.911451955679538489e-02 -8.317056610528356791e-03 -7.025433425851998481e-02 -3.719607864075061276e-02 -6.968711511717845530e-02 -7.487611679639884221e-02 -5.604755104934174004e-02 -1.132747323875631235e-01 -3.062193307916468571e-02 -1.458671802070555246e-01 5.755792008180163170e-03 -1.762600908048068682e-01 5.073686394478145456e-02 -1.913389833056740041e-01 1.014301243946388181e-01 -2.007023718720645222e-01 1.544270303415730405e-01 -1.887887765508655391e-01 2.066398954457079329e-01 -1.708372253252217199e-01 2.531483568736135337e-01 -1.296977729440828842e-01 2.896524870773333760e-01 -9.397454427795928766e-02 3.028088297245249416e-01 -1.415071278273916447e-02 2.747111147396386621e-01 6.046416445863640049e-02 2.122980761809614703e-01 9.146300359368597643e-02 1.245754247271700921e-01 1.339141469542902974e-01 4.667253304212243270e-02 5.204031842294994104e-02
5.000000000000000000e+00 -1.469942200928077425e-02 1.874342216193072841e-02 -3.791422517500165484e-02 9.935908757985717835e-03 -5.580756431977607762e-02 -8.603386563489971023e-03 -6.576660509500469043e-02 -3.537476897642419932e-02 -6.564076687108665042e-02 -6.966272446846100141e-02 -5.427728047446675474e-02 -1.054786757318691565e-01 -3.180152866849079302e-02 -1.384515020320830070e-01 1.143342483028665993e-03 -1.679715059170779901e-01 4.271873388222888895e-02 -1.868297381926074530e-01 9.138638938941258394e-02 -2.001105365418293092e-01 1.445253061781956450e-01 -1.944572281329516039e-01 1.996763979962896673e-01 -1.819635539623137011e-01 2.512730653297129413e-01 -1.432543594931252051e-01 2.948221123600051619e-01 -1.093949228479075414e-01 3.141308968645732946e-01 -2.100576987305647486e-02 2.888037986306298821e-01 5.895893063085432678e-02 2.253479931157559013e-01 9.739737562852976427e-02 1.317934468194871533e-01 1.508354922292655387e-01 4.756426169629991013e-02 6.337062638241088008e-02
6.000000000000000000e+00 -1.473291661918290155e-02 1.892761688700037373e-02 -3.814570420665249623e-02 1.028608729830274120e-02 -5.623601173490226646e-02 -8.701124861642206554e-03 -6.630065209748073340e-02 -3.573278586616389363e-02 -6.602009704202230211e-02 -7.026552342862008027e-02 -5.425458112734365262e-02 -1.058902904615130203e-01 -3.167119810825294590e-02 -1.378803574102841489e-01 9.436218046907462846e-04 -1.671485271535712303e-01 4.198138156434782359e-02 -1.858924888146301357e-01 8.994224181907185811e-02 -1.993152330031070507e-01 1.423952600504257704e-01 -1.946335249432814829e-01 1.971652062736087563e-01 -1.828112820412042261e-01 2.489568373384335731e-01 -1.453559811425128023e-01 2.933033526671554592e-01 -1.120658790258673709e-01 3.139535424307902112e-01 -2.461659482968584639e-02 2.907629429704480795e-01 5.378095469975906207e-02 2.286120667538815154e-01 9.609713879304479511e-02 1.342416696825951550e-01 1.527579615099881605e-01 4.856115838180113248e-02 6.449059303118018227e-02
7.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan


==> tikz/ins/romopt_aniso_iog_prim-dual_ctr-tcg.sg.iter00.idxset.tikz <==
\addplot [black, fill=red, forget plot]
coordinates {
(  1.40000000,   1.60000000)
(  1.40000000,   2.40000000)
(  0.60000000,   2.40000000)
(  0.60000000,   1.60000000)
(  1.40000000,   1.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  2.40000000,   0.60000000)
(  2.40000000,   1.40000000)
(  1.60000000,   1.40000000)
(  1.60000000,   0.60000000)
(  2.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   0.60000000)
(  1.40000000,   1.40000000)
(  0.60000000,   1.40000000)
(  0.60000000,   0.60000000)
(  1.40000000,   0.60000000)};



==> tikz/ins/romopt_aniso_iog_prim-dual_ctr-tcg.sg.iter00.nodeset.tikz <==
\addplot [red, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)
(  0.00000000,   0.00000000)
( -1.00000000,   0.00000000)};

\addplot [black, only marks, forget plot]
coordinates {
(  0.00000000,   0.00000000)};

\addplot [blue, only marks, mark=square, forget plot]
coordinates {
(  0.00000000,   0.00000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter00.idxset.tikz <==
\addplot [black, fill=red, forget plot]
coordinates {
(  1.40000000,   1.60000000)
(  1.40000000,   2.40000000)
(  0.60000000,   2.40000000)
(  0.60000000,   1.60000000)
(  1.40000000,   1.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  2.40000000,   0.60000000)
(  2.40000000,   1.40000000)
(  1.60000000,   1.40000000)
(  1.60000000,   0.60000000)
(  2.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   0.60000000)
(  1.40000000,   1.40000000)
(  0.60000000,   1.40000000)
(  0.60000000,   0.60000000)
(  1.40000000,   0.60000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter00.nodeset.tikz <==
\addplot [red, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)
(  0.00000000,   0.00000000)
( -1.00000000,   0.00000000)}; \label{line:sg:neigh}

\addplot [black, only marks, forget plot]
coordinates {
(  0.00000000,   0.00000000)}; \label{line:sg:idx}

\addplot [yellow, only marks, mark=x, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  1.00000000,   0.00000000)
(  0.00000000,   1.00000000)
( -1.00000000,   0.00000000)}; \label{line:sg:rom}



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter01.idxset.tikz <==
\addplot [black, fill=red, forget plot]
coordinates {
(  1.40000000,   1.60000000)
(  1.40000000,   2.40000000)
(  0.60000000,   2.40000000)
(  0.60000000,   1.60000000)
(  1.40000000,   1.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  2.40000000,   0.60000000)
(  2.40000000,   1.40000000)
(  1.60000000,   1.40000000)
(  1.60000000,   0.60000000)
(  2.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   0.60000000)
(  1.40000000,   1.40000000)
(  0.60000000,   1.40000000)
(  0.60000000,   0.60000000)
(  1.40000000,   0.60000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter01.nodeset.tikz <==
\addplot [red, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)
(  0.00000000,   0.00000000)
( -1.00000000,   0.00000000)};

\addplot [black, only marks, forget plot]
coordinates {
(  0.00000000,   0.00000000)};

\addplot [yellow, only marks, mark=x, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  1.00000000,   0.00000000)
( -1.00000000,   0.00000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter02.idxset.tikz <==
\addplot [black, fill=red, forget plot]
coordinates {
(  1.40000000,   1.60000000)
(  1.40000000,   2.40000000)
(  0.60000000,   2.40000000)
(  0.60000000,   1.60000000)
(  1.40000000,   1.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  2.40000000,   0.60000000)
(  2.40000000,   1.40000000)
(  1.60000000,   1.40000000)
(  1.60000000,   0.60000000)
(  2.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   0.60000000)
(  1.40000000,   1.40000000)
(  0.60000000,   1.40000000)
(  0.60000000,   0.60000000)
(  1.40000000,   0.60000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter02.nodeset.tikz <==
\addplot [red, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)
(  0.00000000,   0.00000000)
( -1.00000000,   0.00000000)};

\addplot [black, only marks, forget plot]
coordinates {
(  0.00000000,   0.00000000)};

\addplot [yellow, only marks, mark=x, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  1.00000000,   0.00000000)
(  0.00000000,   1.00000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter03.idxset.tikz <==
\addplot [black, fill=red, forget plot]
coordinates {
(  1.40000000,   1.60000000)
(  1.40000000,   2.40000000)
(  0.60000000,   2.40000000)
(  0.60000000,   1.60000000)
(  1.40000000,   1.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  3.40000000,   0.60000000)
(  3.40000000,   1.40000000)
(  2.60000000,   1.40000000)
(  2.60000000,   0.60000000)
(  3.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   0.60000000)
(  1.40000000,   1.40000000)
(  0.60000000,   1.40000000)
(  0.60000000,   0.60000000)
(  1.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  2.40000000,   0.60000000)
(  2.40000000,   1.40000000)
(  1.60000000,   1.40000000)
(  1.60000000,   0.60000000)
(  2.40000000,   0.60000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter03.nodeset.tikz <==
\addplot [red, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
(  0.00000000,   0.00000000)
( -0.70710678,   0.00000000)
( -1.00000000,   0.00000000)
(  0.70710678,   0.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)};

\addplot [black, only marks, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  0.00000000,   0.00000000)
( -1.00000000,   0.00000000)};

\addplot [yellow, only marks, mark=x, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  1.00000000,   0.00000000)
( -1.00000000,   0.00000000)
(  0.00000000,  -1.00000000)
(  0.70710678,   0.00000000)
( -0.70710678,   0.00000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter04.idxset.tikz <==
\addplot [black, fill=red, forget plot]
coordinates {
(  1.40000000,   1.60000000)
(  1.40000000,   2.40000000)
(  0.60000000,   2.40000000)
(  0.60000000,   1.60000000)
(  1.40000000,   1.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  3.40000000,   0.60000000)
(  3.40000000,   1.40000000)
(  2.60000000,   1.40000000)
(  2.60000000,   0.60000000)
(  3.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   0.60000000)
(  1.40000000,   1.40000000)
(  0.60000000,   1.40000000)
(  0.60000000,   0.60000000)
(  1.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  2.40000000,   0.60000000)
(  2.40000000,   1.40000000)
(  1.60000000,   1.40000000)
(  1.60000000,   0.60000000)
(  2.40000000,   0.60000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter04.nodeset.tikz <==
\addplot [red, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
(  0.00000000,   0.00000000)
( -0.70710678,   0.00000000)
( -1.00000000,   0.00000000)
(  0.70710678,   0.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)};

\addplot [black, only marks, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  0.00000000,   0.00000000)
( -1.00000000,   0.00000000)};

\addplot [yellow, only marks, mark=x, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  1.00000000,   0.00000000)
(  0.00000000,   1.00000000)
( -1.00000000,   0.00000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter05.idxset.tikz <==
\addplot [black, fill=red, forget plot]
coordinates {
(  1.40000000,   2.60000000)
(  1.40000000,   3.40000000)
(  0.60000000,   3.40000000)
(  0.60000000,   2.60000000)
(  1.40000000,   2.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  4.40000000,   0.60000000)
(  4.40000000,   1.40000000)
(  3.60000000,   1.40000000)
(  3.60000000,   0.60000000)
(  4.40000000,   0.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  2.40000000,   1.60000000)
(  2.40000000,   2.40000000)
(  1.60000000,   2.40000000)
(  1.60000000,   1.60000000)
(  2.40000000,   1.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   1.60000000)
(  1.40000000,   2.40000000)
(  0.60000000,   2.40000000)
(  0.60000000,   1.60000000)
(  1.40000000,   1.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  3.40000000,   0.60000000)
(  3.40000000,   1.40000000)
(  2.60000000,   1.40000000)
(  2.60000000,   0.60000000)
(  3.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   0.60000000)
(  1.40000000,   1.40000000)
(  0.60000000,   1.40000000)
(  0.60000000,   0.60000000)
(  1.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  2.40000000,   0.60000000)
(  2.40000000,   1.40000000)
(  1.60000000,   1.40000000)
(  1.60000000,   0.60000000)
(  2.40000000,   0.60000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter05.nodeset.tikz <==
\addplot [red, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
( -1.00000000,   1.00000000)
(  0.00000000,   0.00000000)
( -0.70710678,   0.00000000)
( -1.00000000,   0.00000000)
(  0.00000000,   0.70710678)
(  0.38268343,   0.00000000)
( -1.00000000,  -1.00000000)
( -0.38268343,   0.00000000)
(  0.00000000,  -0.70710678)
(  0.70710678,   0.00000000)
(  0.92387953,   0.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)
( -0.92387953,   0.00000000)};

\addplot [black, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
(  0.00000000,   0.00000000)
( -0.70710678,   0.00000000)
( -1.00000000,   0.00000000)
(  0.70710678,   0.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)};

\addplot [yellow, only marks, mark=x, forget plot]
coordinates {
(  0.00000000,   0.00000000)
( -1.00000000,   0.00000000)
( -1.00000000,   1.00000000)
(  1.00000000,   0.00000000)
(  0.70710678,   0.00000000)
(  0.00000000,  -1.00000000)
( -0.70710678,   0.00000000)
(  1.00000000,   1.00000000)
(  1.00000000,  -1.00000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter06.idxset.tikz <==
\addplot [black, fill=red, forget plot]
coordinates {
(  3.40000000,   1.60000000)
(  3.40000000,   2.40000000)
(  2.60000000,   2.40000000)
(  2.60000000,   1.60000000)
(  3.40000000,   1.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  1.40000000,   2.60000000)
(  1.40000000,   3.40000000)
(  0.60000000,   3.40000000)
(  0.60000000,   2.60000000)
(  1.40000000,   2.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  4.40000000,   0.60000000)
(  4.40000000,   1.40000000)
(  3.60000000,   1.40000000)
(  3.60000000,   0.60000000)
(  4.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   1.60000000)
(  1.40000000,   2.40000000)
(  0.60000000,   2.40000000)
(  0.60000000,   1.60000000)
(  1.40000000,   1.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  3.40000000,   0.60000000)
(  3.40000000,   1.40000000)
(  2.60000000,   1.40000000)
(  2.60000000,   0.60000000)
(  3.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   0.60000000)
(  1.40000000,   1.40000000)
(  0.60000000,   1.40000000)
(  0.60000000,   0.60000000)
(  1.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  2.40000000,   0.60000000)
(  2.40000000,   1.40000000)
(  1.60000000,   1.40000000)
(  1.60000000,   0.60000000)
(  2.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  2.40000000,   1.60000000)
(  2.40000000,   2.40000000)
(  1.60000000,   2.40000000)
(  1.60000000,   1.60000000)
(  2.40000000,   1.60000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter06.nodeset.tikz <==
\addplot [red, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
(  0.00000000,  -1.00000000)
( -1.00000000,   1.00000000)
(  0.00000000,   0.00000000)
( -0.70710678,   0.00000000)
( -1.00000000,   0.00000000)
( -0.70710678,   1.00000000)
(  0.00000000,   0.70710678)
(  0.38268343,   0.00000000)
(  0.92387953,   0.00000000)
( -0.38268343,   0.00000000)
(  0.00000000,  -0.70710678)
( -0.70710678,  -1.00000000)
(  0.70710678,   1.00000000)
( -1.00000000,  -1.00000000)
(  0.70710678,  -1.00000000)
(  1.00000000,   0.00000000)
(  0.70710678,   0.00000000)
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)
( -0.92387953,   0.00000000)};

\addplot [black, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
( -1.00000000,   1.00000000)
(  0.00000000,   0.00000000)
( -0.70710678,   0.00000000)
( -1.00000000,   0.00000000)
(  0.70710678,   0.00000000)
( -1.00000000,  -1.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};

\addplot [yellow, only marks, mark=x, forget plot]
coordinates {
(  0.00000000,   0.00000000)
( -1.00000000,   0.00000000)
(  1.00000000,   0.00000000)
( -0.38268343,   0.00000000)
(  0.00000000,   1.00000000)
(  0.38268343,   0.00000000)
(  0.70710678,   0.00000000)
( -1.00000000,  -1.00000000)
(  1.00000000,  -1.00000000)
( -0.70710678,   0.00000000)
(  0.70710678,   1.00000000)
( -0.70710678,   1.00000000)
( -0.70710678,  -1.00000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter07.idxset.tikz <==
\addplot [black, fill=red, forget plot]
coordinates {
(  4.40000000,   1.60000000)
(  4.40000000,   2.40000000)
(  3.60000000,   2.40000000)
(  3.60000000,   1.60000000)
(  4.40000000,   1.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  1.40000000,   2.60000000)
(  1.40000000,   3.40000000)
(  0.60000000,   3.40000000)
(  0.60000000,   2.60000000)
(  1.40000000,   2.60000000)};

\addplot [black, fill=red, forget plot]
coordinates {
(  5.40000000,   0.60000000)
(  5.40000000,   1.40000000)
(  4.60000000,   1.40000000)
(  4.60000000,   0.60000000)
(  5.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   1.60000000)
(  1.40000000,   2.40000000)
(  0.60000000,   2.40000000)
(  0.60000000,   1.60000000)
(  1.40000000,   1.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  3.40000000,   1.60000000)
(  3.40000000,   2.40000000)
(  2.60000000,   2.40000000)
(  2.60000000,   1.60000000)
(  3.40000000,   1.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  3.40000000,   0.60000000)
(  3.40000000,   1.40000000)
(  2.60000000,   1.40000000)
(  2.60000000,   0.60000000)
(  3.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  2.40000000,   0.60000000)
(  2.40000000,   1.40000000)
(  1.60000000,   1.40000000)
(  1.60000000,   0.60000000)
(  2.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  2.40000000,   1.60000000)
(  2.40000000,   2.40000000)
(  1.60000000,   2.40000000)
(  1.60000000,   1.60000000)
(  2.40000000,   1.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  4.40000000,   0.60000000)
(  4.40000000,   1.40000000)
(  3.60000000,   1.40000000)
(  3.60000000,   0.60000000)
(  4.40000000,   0.60000000)};

\addplot [black, fill=black, forget plot]
coordinates {
(  1.40000000,   0.60000000)
(  1.40000000,   1.40000000)
(  0.60000000,   1.40000000)
(  0.60000000,   0.60000000)
(  1.40000000,   0.60000000)};



==> tikz/ins/romopt_aniso_iog_prim-sens-dual_ctr-tcg.sg.iter07.nodeset.tikz <==
\addplot [red, only marks, forget plot]
coordinates {
( -1.00000000,   0.00000000)
( -0.38268343,  -1.00000000)
(  0.70710678,   1.00000000)
(  0.92387953,   0.00000000)
( -0.70710678,   0.00000000)
( -0.98078528,   0.00000000)
(  1.00000000,  -1.00000000)
( -1.00000000,   1.00000000)
(  0.92387953,  -1.00000000)
( -0.70710678,   1.00000000)
( -0.19509032,   0.00000000)
( -0.38268343,   0.00000000)
(  0.00000000,  -0.70710678)
(  0.70710678,   0.00000000)
(  0.92387953,   1.00000000)
( -1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)
(  0.83146961,   0.00000000)
(  0.00000000,   0.00000000)
(  0.70710678,  -1.00000000)
(  0.00000000,   0.70710678)
(  0.38268343,   0.00000000)
( -0.38268343,   1.00000000)
( -0.83146961,   0.00000000)
(  0.19509032,   0.00000000)
(  1.00000000,   0.00000000)
(  0.98078528,   0.00000000)
( -0.92387953,  -1.00000000)
( -0.92387953,   0.00000000)
(  0.00000000,   1.00000000)
(  0.38268343,   1.00000000)
( -0.55557023,   0.00000000)
( -0.70710678,  -1.00000000)
(  0.38268343,  -1.00000000)
(  0.55557023,   0.00000000)
(  0.00000000,  -1.00000000)
( -0.92387953,   1.00000000)};

\addplot [black, only marks, forget plot]
coordinates {
(  0.00000000,   1.00000000)
(  0.00000000,  -1.00000000)
( -1.00000000,   1.00000000)
(  0.00000000,   0.00000000)
( -0.70710678,   0.00000000)
( -1.00000000,   0.00000000)
( -0.70710678,   1.00000000)
(  0.38268343,   0.00000000)
( -1.00000000,  -1.00000000)
( -0.38268343,   0.00000000)
( -0.70710678,  -1.00000000)
(  0.70710678,   1.00000000)
(  0.92387953,   0.00000000)
(  0.70710678,  -1.00000000)
(  1.00000000,   0.00000000)
(  0.70710678,   0.00000000)
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)
( -0.92387953,   0.00000000)};

\addplot [yellow, only marks, mark=x, forget plot]
coordinates {
(  0.00000000,   0.00000000)
( -1.00000000,   0.00000000)
(  0.00000000,  -1.00000000)
(  1.00000000,   0.00000000)
( -0.92387953,   0.00000000)
(  0.00000000,   0.70710678)
( -1.00000000,   1.00000000)
( -0.70710678,   0.00000000)
(  1.00000000,   1.00000000)
( -0.38268343,   1.00000000)
(  0.70710678,   0.00000000)
(  0.38268343,   1.00000000)
( -1.00000000,  -1.00000000)
(  1.00000000,  -1.00000000)
( -1.00000000,  -0.70710678)
(  0.00000000,   1.00000000)};


